Nested Sparsity for Scalable Pretraining and Continual Learning

Mixture-of-experts (MoE) transformers, the standard backbone for modern large-scale deep learning, employ conditional computation: only a sparse subset of model weights is used in each forward pass. In MoE transformers, this sparsity arises in the MoE operator, which generalizes the multi-layer perceptron in the classical transformer. In this work, we explore an alternative mechanism for conditional computation that analogously generalizes the attention operator. The sparsity induced by this mechanism naturally nests (i.e., hierarchically composes) with the sparsity induced by the MoE operator. We show that a transformer employing this nested sparsity mechanism, which we call Nestor, performs better than a conventional MoE transformer at equal compute and equal sparsity in language model pretraining. We also show that Nestor is well-suited for continual pretraining: it can be adapted to longer contexts more effectively than conventional MoEs, as well as adapt more efficiently to new domains while forgetting less on old domains. Furthermore, we demonstrate that these benefits persist as model size, dataset size, and context length grow. Our results demonstrate the potential of alternative conditional computation mechanisms for deep neural network architectures. Code and checkpoints are available on GitHub at https://github.com/Ma-Lab-Berkeley/Nestor .

==> figures/exps/raw_data/derived/attnres_axis.csv <==
xlo,xhi,ylo,yhi,rlim,rello,relhi
0.0129085,9.23657,2.3788,3.5294,0.0243,-0.0541,0.0992


==> figures/exps/raw_data/derived/attnres_fits.csv <==
series,A,alpha,B,rms,xmin,xmax,eq
nores,1.19613,0.113594,1.60919,0.0020,0.0232354,3.45575,$L=1.20\thinspace F^{-0.114}+1.61$
kimi,0.732396,0.164081,2.01233,0.0126,0.0232354,3.45575,$L=0.73\thinspace F^{-0.164}+2.01$
d0h,1.36445,0.101051,1.36332,0.0058,0.0232354,3.45575,$L=1.36\thinspace F^{-0.101}+1.36$


==> figures/exps/raw_data/derived/attnres_multiples.csv <==
rung,xstar,y,xkimi,kimi,xnores,nores,xfar
100m,0.0232354,3.3562,0.0247409,$\times$1.06,0.0356225,$\times$1.53,0.0356225
200m,0.10002,3.0923,0.0937706,$\times$0.94,0.150602,$\times$1.51,0.150602
500m,0.761805,2.7578,0.897801,$\times$1.18,1.4289,$\times$1.88,1.4289
1b,3.45575,2.5706,5.23087,$\times$1.51,6.84191,$\times$1.98,6.84191


==> figures/exps/raw_data/derived/attnres_points.csv <==
series,rung,x,ce,twin,resid,rel
nores,100m,0.0232354,3.4422,0.0000,-0.0009,0.0721
nores,200m,0.10002,3.1653,0.0000,0.0024,0.0844
nores,500m,0.761805,2.8401,0.0000,-0.0028,0.0619
nores,1b,3.45575,2.6494,0.0000,0.0012,0.0395
kimi,100m,0.0232354,3.3650,0.0000,-0.0051,-0.0051
kimi,200m,0.10002,3.0956,0.0000,0.0147,0.0147
kimi,500m,0.761805,2.7602,0.0000,-0.0180,-0.0180
kimi,1b,3.45575,2.6183,0.0000,0.0084,0.0084
d0h,100m,0.0232354,3.3562,0.0000,-0.0027,-0.0139
d0h,200m,0.10002,3.0923,-0.0042,0.0071,0.0114
d0h,500m,0.761805,2.7578,0.0000,-0.0080,-0.0204
d0h,1b,3.45575,2.5706,0.0000,0.0035,-0.0393


==> figures/exps/raw_data/derived/attnres_rungs.csv <==
rung,x,label
100m,0.0232354,100m\\5B tok
200m,0.10002,200m\\10B tok
500m,0.761805,500m\\25B tok
1b,3.45575,1b\\50B tok


==> figures/exps/raw_data/derived/banks_axis.csv <==
xlo,xhi,ylo,yhi,xmax
0.40,3.25,2.99,3.20,2.2143


==> figures/exps/raw_data/derived/banks_fits.csv <==
series,c,a,alpha,rms,xmin,xmax,eq
law,2.9701,0.117696,0.698,,,,$L = 2.970 + 0.118\thinspace N^{-0.698}$
hybrid,2.9394,0.124867,0.698,0.0041,0.5506,2.0291,$L = 2.939 + 0.125\thinspace N^{-0.698}$
shared,2.9886,0.0909316,0.698,0.0043,0.5076,1.5138,$L = 2.989 + 0.091\thinspace N^{-0.698}$
private,2.9747,0.107294,0.698,0.0020,0.4274,2.2143,$L = 2.975 + 0.107\thinspace N^{-0.698}$


==> figures/exps/raw_data/derived/banks_points.csv <==
series,rung,x,ce,delta,eplus,eminus
moe,E16,0.4700,3.1695,0.0000,0.0000,0.0000
moe,E24,0.7866,3.1077,-0.0016,0.0051,0.0000
moe,E48,1.4180,3.0576,-0.0047,0.0000,0.0000
hybrid,Q4,0.5506,3.1267,-0.0219,0.0000,0.0000
hybrid,Q8,0.7618,3.0904,-0.0220,0.0019,0.0023
hybrid,Q16,1.1842,3.0569,-0.0178,0.0000,0.0000
hybrid,Q32,2.0291,3.0110,-0.0309,0.0000,0.0000
shared,E12,0.5076,3.1319,-0.0271,0.0000,0.0000
shared,E24,0.8430,3.0971,-0.0056,0.0000,0.0000
shared,E48,1.5138,3.0533,-0.0049,0.0000,0.0000
private,Q2,0.4274,3.1675,-0.0156,0.0000,0.0000
private,Q4,0.6827,3.1179,-0.0058,0.0000,0.0000
private,Q8,1.1932,3.0677,-0.0064,0.0000,0.0000
private,Q16,2.2143,3.0364,-0.0013,0.0000,0.0000


==> figures/exps/raw_data/derived/cpt_axis.csv <==
scale,ylo,yhi,ratio_y,tlo,thi,xmax
100m,-0.070,0.006,-0.0675,0.100,0.210,90
200m,-0.070,0.006,-0.0675,0.100,0.210,90
500m,-0.070,0.006,-0.0675,0.100,0.210,90
1b,-0.070,0.006,-0.0675,0.100,0.210,90


==> figures/exps/raw_data/derived/cpt_delta.csv <==
scale,series,x,delta,ratio,ratio_label,ratio_y
100m,dense,4,0.1920,0.986,0.99,-0.0675
100m,dense,8,0.1725,0.940,0.94,-0.0675
100m,dense,16,0.1645,0.895,0.90,-0.0675
100m,dense,32,0.1707,0.860,0.86,-0.0675
100m,dense,64,0.1650,0.837,0.84,-0.0675
100m,moe,4,0.0000,0.986,0.99,-0.0675
100m,moe,8,0.0000,0.940,0.94,-0.0675
100m,moe,16,0.0000,0.895,0.90,-0.0675
100m,moe,32,0.0000,0.860,0.86,-0.0675
100m,moe,64,0.0000,0.837,0.84,-0.0675
100m,isotok,4,-0.0297,0.986,0.99,-0.0675
100m,isotok,8,-0.0277,0.940,0.94,-0.0675
100m,isotok,16,-0.0285,0.895,0.90,-0.0675
100m,isotok,32,-0.0278,0.860,0.86,-0.0675
100m,isotok,64,-0.0290,0.837,0.84,-0.0675
100m,isoflop_lr,4,-0.0297,0.986,0.99,-0.0675
100m,isoflop_lr,8,-0.0309,0.940,0.94,-0.0675
100m,isoflop_lr,16,-0.0356,0.895,0.90,-0.0675
100m,isoflop_lr,32,-0.0371,0.860,0.86,-0.0675
100m,isoflop_lr,64,-0.0471,0.837,0.84,-0.0675
100m,isoflop_ep_lr2,4,-0.0297,0.986,0.99,-0.0675
100m,isoflop_ep_lr2,8,-0.0292,0.940,0.94,-0.0675
100m,isoflop_ep_lr2,16,-0.0320,0.895,0.90,-0.0675
100m,isoflop_ep_lr2,32,-0.0333,0.860,0.86,-0.0675
100m,isoflop_ep_lr2,64,-0.0374,0.837,0.84,-0.0675
200m,dense,4,0.1854,0.981,0.98,-0.0675
200m,dense,8,0.1601,0.933,0.93,-0.0675
200m,dense,16,0.1529,0.881,0.88,-0.0675
200m,dense,32,0.1600,0.837,0.84,-0.0675
200m,dense,64,0.1575,0.806,0.81,-0.0675
200m,moe,4,0.0000,0.981,0.98,-0.0675
200m,moe,8,0.0000,0.933,0.93,-0.0675
200m,moe,16,0.0000,0.881,0.88,-0.0675
200m,moe,32,0.0000,0.837,0.84,-0.0675
200m,moe,64,0.0000,0.806,0.81,-0.0675
200m,isotok,4,-0.0154,0.981,0.98,-0.0675
200m,isotok,8,-0.0150,0.933,0.93,-0.0675
200m,isotok,16,-0.0115,0.881,0.88,-0.0675
200m,isotok,32,-0.0138,0.837,0.84,-0.0675
200m,isotok,64,-0.0136,0.806,0.81,-0.0675
200m,isoflop_lr,4,-0.0154,0.981,0.98,-0.0675
200m,isoflop_lr,8,-0.0192,0.933,0.93,-0.0675
200m,isoflop_lr,16,-0.0215,0.881,0.88,-0.0675
200m,isoflop_lr,32,-0.0276,0.837,0.84,-0.0675
200m,isoflop_lr,64,-0.0366,0.806,0.81,-0.0675
200m,isoflop_ep_lr2,4,-0.0154,0.981,0.98,-0.0675
200m,isoflop_ep_lr2,8,-0.0173,0.933,0.93,-0.0675
200m,isoflop_ep_lr2,16,-0.0198,0.881,0.88,-0.0675
200m,isoflop_ep_lr2,32,-0.0223,0.837,0.84,-0.0675
200m,isoflop_ep_lr2,64,-0.0234,0.806,0.81,-0.0675
500m,dense,4,0.1602,0.979,0.98,-0.0675
500m,dense,8,0.1438,0.938,0.94,-0.0675
500m,dense,16,0.1280,0.888,0.89,-0.0675
500m,dense,32,0.1418,0.840,0.84,-0.0675
500m,dense,64,0.1436,0.802,0.80,-0.0675
500m,moe,4,0.0000,0.979,0.98,-0.0675
500m,moe,8,0.0000,0.938,0.94,-0.0675
500m,moe,16,0.0000,0.888,0.89,-0.0675
500m,moe,32,0.0000,0.840,0.84,-0.0675
500m,moe,64,0.0000,0.802,0.80,-0.0675
500m,isotok,4,-0.0354,0.979,0.98,-0.0675
500m,isotok,8,-0.0348,0.938,0.94,-0.0675
500m,isotok,16,-0.0309,0.888,0.89,-0.0675
500m,isotok,32,-0.0316,0.840,0.84,-0.0675
500m,isotok,64,-0.0322,0.802,0.80,-0.0675
500m,isoflop_lr,4,-0.0354,0.979,0.98,-0.0675
500m,isoflop_lr,8,-0.0404,0.938,0.94,-0.0675
500m,isoflop_lr,16,-0.0419,0.888,0.89,-0.0675
500m,isoflop_lr,32,-0.0523,0.840,0.84,-0.0675
500m,isoflop_lr,64,-0.0610,0.802,0.80,-0.0675
500m,isoflop_ep_lr2,4,-0.0354,0.979,0.98,-0.0675
500m,isoflop_ep_lr2,8,-0.0378,0.938,0.94,-0.0675
500m,isoflop_ep_lr2,16,-0.0396,0.888,0.89,-0.0675
500m,isoflop_ep_lr2,32,-0.0444,0.840,0.84,-0.0675
500m,isoflop_ep_lr2,64,-0.0474,0.802,0.80,-0.0675
1b,dense,4,0.1506,0.990,0.99,-0.0675
1b,dense,8,0.1641,0.956,0.96,-0.0675
1b,dense,16,0.1266,0.911,0.91,-0.0675
1b,dense,32,0.1450,0.863,0.86,-0.0675
1b,dense,64,0.1483,0.821,0.82,-0.0675
1b,moe,4,0.0000,0.990,0.99,-0.0675
1b,moe,8,0.0000,0.956,0.96,-0.0675
1b,moe,16,0.0000,0.911,0.91,-0.0675
1b,moe,32,0.0000,0.863,0.86,-0.0675
1b,moe,64,0.0000,0.821,0.82,-0.0675
1b,isotok,4,-0.0215,0.990,0.99,-0.0675
1b,isotok,8,-0.0167,0.956,0.96,-0.0675
1b,isotok,16,-0.0216,0.911,0.91,-0.0675
1b,isotok,32,-0.0221,0.863,0.86,-0.0675
1b,isotok,64,-0.0245,0.821,0.82,-0.0675
1b,isoflop_lr,4,-0.0215,0.990,0.99,-0.0675
1b,isoflop_lr,8,-0.0224,0.956,0.96,-0.0675
1b,isoflop_lr,16,-0.0327,0.911,0.91,-0.0675
1b,isoflop_lr,32,-0.0432,0.863,0.86,-0.0675
1b,isoflop_lr,64,-0.0583,0.821,0.82,-0.0675
1b,isoflop_ep_lr2,4,-0.0215,0.990,0.99,-0.0675
1b,isoflop_ep_lr2,8,-0.0165,0.956,0.96,-0.0675
1b,isoflop_ep_lr2,16,-0.0285,0.911,0.91,-0.0675
1b,isoflop_ep_lr2,32,-0.0307,0.863,0.86,-0.0675
1b,isoflop_ep_lr2,64,-0.0334,0.821,0.82,-0.0675


==> figures/exps/raw_data/derived/cpt_twins.csv <==
scale,series,x,y
200m,isotok,4,-0.0154
200m,isotok,4,-0.0196
200m,isotok,nan,nan
200m,isotok,8,-0.0150
200m,isotok,8,-0.0179
200m,isotok,nan,nan
200m,isotok,16,-0.0115
200m,isotok,16,-0.0124
200m,isotok,nan,nan
200m,isotok,32,-0.0138
200m,isotok,32,-0.0155
200m,isotok,nan,nan
200m,isotok,64,-0.0136
200m,isotok,64,-0.0168
200m,isotok,nan,nan
200m,isoflop_lr,4,-0.0154
200m,isoflop_lr,4,-0.0196
200m,isoflop_lr,nan,nan
200m,isoflop_lr,8,-0.0192
200m,isoflop_lr,8,-0.0229
200m,isoflop_lr,nan,nan
200m,isoflop_lr,16,-0.0215
200m,isoflop_lr,16,-0.0240
200m,isoflop_lr,nan,nan
200m,isoflop_lr,32,-0.0276
200m,isoflop_lr,32,-0.0299
200m,isoflop_lr,nan,nan
200m,isoflop_lr,64,-0.0366
200m,isoflop_lr,64,-0.0381
200m,isoflop_lr,nan,nan
200m,isoflop_ep_lr2,4,-0.0154
200m,isoflop_ep_lr2,4,-0.0196
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,8,-0.0173
200m,isoflop_ep_lr2,8,-0.0203
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,16,-0.0198
200m,isoflop_ep_lr2,16,-0.0224
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,32,-0.0223
200m,isoflop_ep_lr2,32,-0.0251
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,64,-0.0234
200m,isoflop_ep_lr2,64,-0.0292
200m,isoflop_ep_lr2,nan,nan


==> figures/exps/raw_data/derived/cptswa_axis.csv <==
scale,ylo,yhi,ratio_y,tlo,thi,xmax
100m,-0.070,0.020,-0.0675,0.110,0.210,90
200m,-0.070,0.020,-0.0675,0.110,0.210,90
500m,-0.070,0.020,-0.0675,0.110,0.210,90
1b,-0.070,0.020,-0.0675,0.110,0.210,90


==> figures/exps/raw_data/derived/cptswa_delta.csv <==
scale,series,x,delta,ratio,ratio_label,ratio_y
100m,dense,4,0.1920,0.986,0.99,-0.0675
100m,dense,8,0.1725,0.940,0.94,-0.0675
100m,dense,16,0.1645,0.895,0.90,-0.0675
100m,dense,32,0.1707,0.860,0.86,-0.0675
100m,dense,64,0.1650,0.837,0.84,-0.0675
100m,moe,4,0.0000,0.986,0.99,-0.0675
100m,moe,8,0.0000,0.940,0.94,-0.0675
100m,moe,16,0.0000,0.895,0.90,-0.0675
100m,moe,32,0.0000,0.860,0.86,-0.0675
100m,moe,64,0.0000,0.837,0.84,-0.0675
100m,isotok,4,-0.0297,0.986,0.99,-0.0675
100m,isotok,8,-0.0277,0.940,0.94,-0.0675
100m,isotok,16,-0.0285,0.895,0.90,-0.0675
100m,isotok,32,-0.0278,0.860,0.86,-0.0675
100m,isotok,64,-0.0290,0.837,0.84,-0.0675
100m,isoflop_lr,4,-0.0297,0.986,0.99,-0.0675
100m,isoflop_lr,8,-0.0309,0.940,0.94,-0.0675
100m,isoflop_lr,16,-0.0356,0.895,0.90,-0.0675
100m,isoflop_lr,32,-0.0371,0.860,0.86,-0.0675
100m,isoflop_lr,64,-0.0471,0.837,0.84,-0.0675
100m,isoflop_ep_lr2,4,-0.0297,0.986,0.99,-0.0675
100m,isoflop_ep_lr2,8,-0.0292,0.940,0.94,-0.0675
100m,isoflop_ep_lr2,16,-0.0320,0.895,0.90,-0.0675
100m,isoflop_ep_lr2,32,-0.0333,0.860,0.86,-0.0675
100m,isoflop_ep_lr2,64,-0.0374,0.837,0.84,-0.0675
100m,swafm_isoflop_lr,4,0.0000,0.986,0.99,-0.0675
100m,swafm_isoflop_lr,8,0.0063,0.940,0.94,-0.0675
100m,swafm_isoflop_lr,16,-0.0074,0.895,0.90,-0.0675
100m,swafm_isoflop_lr,32,-0.0029,0.860,0.86,-0.0675
100m,swafm_isoflop_lr,64,0.0035,0.837,0.84,-0.0675
200m,dense,4,0.1854,0.981,0.98,-0.0675
200m,dense,8,0.1601,0.933,0.93,-0.0675
200m,dense,16,0.1529,0.881,0.88,-0.0675
200m,dense,32,0.1600,0.837,0.84,-0.0675
200m,dense,64,0.1575,0.806,0.81,-0.0675
200m,moe,4,0.0000,0.981,0.98,-0.0675
200m,moe,8,0.0000,0.933,0.93,-0.0675
200m,moe,16,0.0000,0.881,0.88,-0.0675
200m,moe,32,0.0000,0.837,0.84,-0.0675
200m,moe,64,0.0000,0.806,0.81,-0.0675
200m,isotok,4,-0.0154,0.981,0.98,-0.0675
200m,isotok,8,-0.0150,0.933,0.93,-0.0675
200m,isotok,16,-0.0115,0.881,0.88,-0.0675
200m,isotok,32,-0.0138,0.837,0.84,-0.0675
200m,isotok,64,-0.0136,0.806,0.81,-0.0675
200m,isoflop_lr,4,-0.0154,0.981,0.98,-0.0675
200m,isoflop_lr,8,-0.0192,0.933,0.93,-0.0675
200m,isoflop_lr,16,-0.0215,0.881,0.88,-0.0675
200m,isoflop_lr,32,-0.0276,0.837,0.84,-0.0675
200m,isoflop_lr,64,-0.0366,0.806,0.81,-0.0675
200m,isoflop_ep_lr2,4,-0.0154,0.981,0.98,-0.0675
200m,isoflop_ep_lr2,8,-0.0173,0.933,0.93,-0.0675
200m,isoflop_ep_lr2,16,-0.0198,0.881,0.88,-0.0675
200m,isoflop_ep_lr2,32,-0.0223,0.837,0.84,-0.0675
200m,isoflop_ep_lr2,64,-0.0234,0.806,0.81,-0.0675
200m,swafm_isoflop_lr,4,0.0000,0.981,0.98,-0.0675
200m,swafm_isoflop_lr,8,0.0118,0.933,0.93,-0.0675
200m,swafm_isoflop_lr,16,-0.0087,0.881,0.88,-0.0675
200m,swafm_isoflop_lr,32,0.0035,0.837,0.84,-0.0675
200m,swafm_isoflop_lr,64,0.0050,0.806,0.81,-0.0675
500m,dense,4,0.1602,0.979,0.98,-0.0675
500m,dense,8,0.1438,0.938,0.94,-0.0675
500m,dense,16,0.1280,0.888,0.89,-0.0675
500m,dense,32,0.1418,0.840,0.84,-0.0675
500m,dense,64,0.1436,0.802,0.80,-0.0675
500m,moe,4,0.0000,0.979,0.98,-0.0675
500m,moe,8,0.0000,0.938,0.94,-0.0675
500m,moe,16,0.0000,0.888,0.89,-0.0675
500m,moe,32,0.0000,0.840,0.84,-0.0675
500m,moe,64,0.0000,0.802,0.80,-0.0675
500m,isotok,4,-0.0354,0.979,0.98,-0.0675
500m,isotok,8,-0.0348,0.938,0.94,-0.0675
500m,isotok,16,-0.0309,0.888,0.89,-0.0675
500m,isotok,32,-0.0316,0.840,0.84,-0.0675
500m,isotok,64,-0.0322,0.802,0.80,-0.0675
500m,isoflop_lr,4,-0.0354,0.979,0.98,-0.0675
500m,isoflop_lr,8,-0.0404,0.938,0.94,-0.0675
500m,isoflop_lr,16,-0.0419,0.888,0.89,-0.0675
500m,isoflop_lr,32,-0.0523,0.840,0.84,-0.0675
500m,isoflop_lr,64,-0.0610,0.802,0.80,-0.0675
500m,isoflop_ep_lr2,4,-0.0354,0.979,0.98,-0.0675
500m,isoflop_ep_lr2,8,-0.0378,0.938,0.94,-0.0675
500m,isoflop_ep_lr2,16,-0.0396,0.888,0.89,-0.0675
500m,isoflop_ep_lr2,32,-0.0444,0.840,0.84,-0.0675
500m,isoflop_ep_lr2,64,-0.0474,0.802,0.80,-0.0675
500m,swafm_isoflop_lr,4,0.0000,0.979,0.98,-0.0675
500m,swafm_isoflop_lr,8,0.0087,0.938,0.94,-0.0675
500m,swafm_isoflop_lr,16,0.0024,0.888,0.89,-0.0675
500m,swafm_isoflop_lr,32,-0.0138,0.840,0.84,-0.0675
500m,swafm_isoflop_lr,64,-0.0319,0.802,0.80,-0.0675
1b,dense,4,0.1506,0.990,0.99,-0.0675
1b,dense,8,0.1641,0.956,0.96,-0.0675
1b,dense,16,0.1266,0.911,0.91,-0.0675
1b,dense,32,0.1450,0.863,0.86,-0.0675
1b,dense,64,0.1483,0.821,0.82,-0.0675
1b,moe,4,0.0000,0.990,0.99,-0.0675
1b,moe,8,0.0000,0.956,0.96,-0.0675
1b,moe,16,0.0000,0.911,0.91,-0.0675
1b,moe,32,0.0000,0.863,0.86,-0.0675
1b,moe,64,0.0000,0.821,0.82,-0.0675
1b,isotok,4,-0.0215,0.990,0.99,-0.0675
1b,isotok,8,-0.0167,0.956,0.96,-0.0675
1b,isotok,16,-0.0216,0.911,0.91,-0.0675
1b,isotok,32,-0.0221,0.863,0.86,-0.0675
1b,isotok,64,-0.0245,0.821,0.82,-0.0675
1b,isoflop_lr,4,-0.0215,0.990,0.99,-0.0675
1b,isoflop_lr,8,-0.0224,0.956,0.96,-0.0675
1b,isoflop_lr,16,-0.0327,0.911,0.91,-0.0675
1b,isoflop_lr,32,-0.0432,0.863,0.86,-0.0675
1b,isoflop_lr,64,-0.0583,0.821,0.82,-0.0675
1b,isoflop_ep_lr2,4,-0.0215,0.990,0.99,-0.0675
1b,isoflop_ep_lr2,8,-0.0165,0.956,0.96,-0.0675
1b,isoflop_ep_lr2,16,-0.0285,0.911,0.91,-0.0675
1b,isoflop_ep_lr2,32,-0.0307,0.863,0.86,-0.0675
1b,isoflop_ep_lr2,64,-0.0334,0.821,0.82,-0.0675
1b,swafm_isoflop_lr,4,0.0000,0.990,0.99,-0.0675
1b,swafm_isoflop_lr,8,0.0022,0.956,0.96,-0.0675
1b,swafm_isoflop_lr,16,-0.0051,0.911,0.91,-0.0675
1b,swafm_isoflop_lr,32,-0.0155,0.863,0.86,-0.0675
1b,swafm_isoflop_lr,64,-0.0356,0.821,0.82,-0.0675


==> figures/exps/raw_data/derived/cptswa_twins.csv <==
scale,series,x,y
200m,isotok,4,-0.0154
200m,isotok,4,-0.0196
200m,isotok,nan,nan
200m,isotok,8,-0.0150
200m,isotok,8,-0.0179
200m,isotok,nan,nan
200m,isotok,16,-0.0115
200m,isotok,16,-0.0124
200m,isotok,nan,nan
200m,isotok,32,-0.0138
200m,isotok,32,-0.0155
200m,isotok,nan,nan
200m,isotok,64,-0.0136
200m,isotok,64,-0.0168
200m,isotok,nan,nan
200m,isoflop_lr,4,-0.0154
200m,isoflop_lr,4,-0.0196
200m,isoflop_lr,nan,nan
200m,isoflop_lr,8,-0.0192
200m,isoflop_lr,8,-0.0229
200m,isoflop_lr,nan,nan
200m,isoflop_lr,16,-0.0215
200m,isoflop_lr,16,-0.0240
200m,isoflop_lr,nan,nan
200m,isoflop_lr,32,-0.0276
200m,isoflop_lr,32,-0.0299
200m,isoflop_lr,nan,nan
200m,isoflop_lr,64,-0.0366
200m,isoflop_lr,64,-0.0381
200m,isoflop_lr,nan,nan
200m,isoflop_ep_lr2,4,-0.0154
200m,isoflop_ep_lr2,4,-0.0196
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,8,-0.0173
200m,isoflop_ep_lr2,8,-0.0203
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,16,-0.0198
200m,isoflop_ep_lr2,16,-0.0224
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,32,-0.0223
200m,isoflop_ep_lr2,32,-0.0251
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,64,-0.0234
200m,isoflop_ep_lr2,64,-0.0292
200m,isoflop_ep_lr2,nan,nan


==> figures/exps/raw_data/derived/cptswap2_axis.csv <==
scale,ylo,yhi,ratio_y,tlo,thi,xmax
100m,-0.070,0.020,-0.0675,0.110,0.210,90
200m,-0.070,0.020,-0.0675,0.110,0.210,90
500m,-0.070,0.020,-0.0675,0.110,0.210,90
1b,-0.070,0.020,-0.0675,0.110,0.210,90


==> figures/exps/raw_data/derived/cptswap2_delta.csv <==
scale,series,x,delta,ratio,ratio_label,ratio_y
100m,dense,4,0.1920,0.986,0.99,-0.0675
100m,dense,8,0.1725,0.940,0.94,-0.0675
100m,dense,16,0.1645,0.895,0.90,-0.0675
100m,dense,32,0.1707,0.860,0.86,-0.0675
100m,dense,64,0.1650,0.837,0.84,-0.0675
100m,moe,4,0.0000,0.986,0.99,-0.0675
100m,moe,8,0.0000,0.940,0.94,-0.0675
100m,moe,16,0.0000,0.895,0.90,-0.0675
100m,moe,32,0.0000,0.860,0.86,-0.0675
100m,moe,64,0.0000,0.837,0.84,-0.0675
100m,isotok,4,-0.0297,0.986,0.99,-0.0675
100m,isotok,8,-0.0277,0.940,0.94,-0.0675
100m,isotok,16,-0.0285,0.895,0.90,-0.0675
100m,isotok,32,-0.0278,0.860,0.86,-0.0675
100m,isotok,64,-0.0290,0.837,0.84,-0.0675
100m,isoflop_lr,4,-0.0297,0.986,0.99,-0.0675
100m,isoflop_lr,8,-0.0309,0.940,0.94,-0.0675
100m,isoflop_lr,16,-0.0356,0.895,0.90,-0.0675
100m,isoflop_lr,32,-0.0371,0.860,0.86,-0.0675
100m,isoflop_lr,64,-0.0471,0.837,0.84,-0.0675
100m,isoflop_ep_lr2,4,-0.0297,0.986,0.99,-0.0675
100m,isoflop_ep_lr2,8,-0.0292,0.940,0.94,-0.0675
100m,isoflop_ep_lr2,16,-0.0320,0.895,0.90,-0.0675
100m,isoflop_ep_lr2,32,-0.0333,0.860,0.86,-0.0675
100m,isoflop_ep_lr2,64,-0.0374,0.837,0.84,-0.0675
100m,swaperiod2_isoflop_lr,4,0.0000,0.986,0.99,-0.0675
100m,swaperiod2_isoflop_lr,8,0.0059,0.940,0.94,-0.0675
100m,swaperiod2_isoflop_lr,16,-0.0016,0.895,0.90,-0.0675
100m,swaperiod2_isoflop_lr,32,-0.0105,0.860,0.86,-0.0675
100m,swaperiod2_isoflop_lr,64,-0.0306,0.837,0.84,-0.0675
200m,dense,4,0.1854,0.981,0.98,-0.0675
200m,dense,8,0.1601,0.933,0.93,-0.0675
200m,dense,16,0.1529,0.881,0.88,-0.0675
200m,dense,32,0.1600,0.837,0.84,-0.0675
200m,dense,64,0.1575,0.806,0.81,-0.0675
200m,moe,4,0.0000,0.981,0.98,-0.0675
200m,moe,8,0.0000,0.933,0.93,-0.0675
200m,moe,16,0.0000,0.881,0.88,-0.0675
200m,moe,32,0.0000,0.837,0.84,-0.0675
200m,moe,64,0.0000,0.806,0.81,-0.0675
200m,isotok,4,-0.0154,0.981,0.98,-0.0675
200m,isotok,8,-0.0150,0.933,0.93,-0.0675
200m,isotok,16,-0.0115,0.881,0.88,-0.0675
200m,isotok,32,-0.0138,0.837,0.84,-0.0675
200m,isotok,64,-0.0136,0.806,0.81,-0.0675
200m,isoflop_lr,4,-0.0154,0.981,0.98,-0.0675
200m,isoflop_lr,8,-0.0192,0.933,0.93,-0.0675
200m,isoflop_lr,16,-0.0215,0.881,0.88,-0.0675
200m,isoflop_lr,32,-0.0276,0.837,0.84,-0.0675
200m,isoflop_lr,64,-0.0366,0.806,0.81,-0.0675
200m,isoflop_ep_lr2,4,-0.0154,0.981,0.98,-0.0675
200m,isoflop_ep_lr2,8,-0.0173,0.933,0.93,-0.0675
200m,isoflop_ep_lr2,16,-0.0198,0.881,0.88,-0.0675
200m,isoflop_ep_lr2,32,-0.0223,0.837,0.84,-0.0675
200m,isoflop_ep_lr2,64,-0.0234,0.806,0.81,-0.0675
200m,swaperiod2_isoflop_lr,4,0.0000,0.981,0.98,-0.0675
200m,swaperiod2_isoflop_lr,8,-0.0007,0.933,0.93,-0.0675
200m,swaperiod2_isoflop_lr,16,-0.0096,0.881,0.88,-0.0675
200m,swaperiod2_isoflop_lr,32,-0.0230,0.837,0.84,-0.0675
200m,swaperiod2_isoflop_lr,64,-0.0479,0.806,0.81,-0.0675
500m,dense,4,0.1602,0.979,0.98,-0.0675
500m,dense,8,0.1438,0.938,0.94,-0.0675
500m,dense,16,0.1280,0.888,0.89,-0.0675
500m,dense,32,0.1418,0.840,0.84,-0.0675
500m,dense,64,0.1436,0.802,0.80,-0.0675
500m,moe,4,0.0000,0.979,0.98,-0.0675
500m,moe,8,0.0000,0.938,0.94,-0.0675
500m,moe,16,0.0000,0.888,0.89,-0.0675
500m,moe,32,0.0000,0.840,0.84,-0.0675
500m,moe,64,0.0000,0.802,0.80,-0.0675
500m,isotok,4,-0.0354,0.979,0.98,-0.0675
500m,isotok,8,-0.0348,0.938,0.94,-0.0675
500m,isotok,16,-0.0309,0.888,0.89,-0.0675
500m,isotok,32,-0.0316,0.840,0.84,-0.0675
500m,isotok,64,-0.0322,0.802,0.80,-0.0675
500m,isoflop_lr,4,-0.0354,0.979,0.98,-0.0675
500m,isoflop_lr,8,-0.0404,0.938,0.94,-0.0675
500m,isoflop_lr,16,-0.0419,0.888,0.89,-0.0675
500m,isoflop_lr,32,-0.0523,0.840,0.84,-0.0675
500m,isoflop_lr,64,-0.0610,0.802,0.80,-0.0675
500m,isoflop_ep_lr2,4,-0.0354,0.979,0.98,-0.0675
500m,isoflop_ep_lr2,8,-0.0378,0.938,0.94,-0.0675
500m,isoflop_ep_lr2,16,-0.0396,0.888,0.89,-0.0675
500m,isoflop_ep_lr2,32,-0.0444,0.840,0.84,-0.0675
500m,isoflop_ep_lr2,64,-0.0474,0.802,0.80,-0.0675
500m,swaperiod2_isoflop_lr,4,0.0000,0.979,0.98,-0.0675
500m,swaperiod2_isoflop_lr,8,0.0087,0.938,0.94,-0.0675
500m,swaperiod2_isoflop_lr,16,0.0013,0.888,0.89,-0.0675
500m,swaperiod2_isoflop_lr,32,-0.0108,0.840,0.84,-0.0675
500m,swaperiod2_isoflop_lr,64,-0.0384,0.802,0.80,-0.0675
1b,dense,4,0.1506,0.990,0.99,-0.0675
1b,dense,8,0.1641,0.956,0.96,-0.0675
1b,dense,16,0.1266,0.911,0.91,-0.0675
1b,dense,32,0.1450,0.863,0.86,-0.0675
1b,dense,64,0.1483,0.821,0.82,-0.0675
1b,moe,4,0.0000,0.990,0.99,-0.0675
1b,moe,8,0.0000,0.956,0.96,-0.0675
1b,moe,16,0.0000,0.911,0.91,-0.0675
1b,moe,32,0.0000,0.863,0.86,-0.0675
1b,moe,64,0.0000,0.821,0.82,-0.0675
1b,isotok,4,-0.0215,0.990,0.99,-0.0675
1b,isotok,8,-0.0167,0.956,0.96,-0.0675
1b,isotok,16,-0.0216,0.911,0.91,-0.0675
1b,isotok,32,-0.0221,0.863,0.86,-0.0675
1b,isotok,64,-0.0245,0.821,0.82,-0.0675
1b,isoflop_lr,4,-0.0215,0.990,0.99,-0.0675
1b,isoflop_lr,8,-0.0224,0.956,0.96,-0.0675
1b,isoflop_lr,16,-0.0327,0.911,0.91,-0.0675
1b,isoflop_lr,32,-0.0432,0.863,0.86,-0.0675
1b,isoflop_lr,64,-0.0583,0.821,0.82,-0.0675
1b,isoflop_ep_lr2,4,-0.0215,0.990,0.99,-0.0675
1b,isoflop_ep_lr2,8,-0.0165,0.956,0.96,-0.0675
1b,isoflop_ep_lr2,16,-0.0285,0.911,0.91,-0.0675
1b,isoflop_ep_lr2,32,-0.0307,0.863,0.86,-0.0675
1b,isoflop_ep_lr2,64,-0.0334,0.821,0.82,-0.0675
1b,swaperiod2_isoflop_lr,4,0.0000,0.990,0.99,-0.0675
1b,swaperiod2_isoflop_lr,8,0.0073,0.956,0.96,-0.0675
1b,swaperiod2_isoflop_lr,16,-0.0004,0.911,0.91,-0.0675
1b,swaperiod2_isoflop_lr,32,-0.0126,0.863,0.86,-0.0675
1b,swaperiod2_isoflop_lr,64,-0.0445,0.821,0.82,-0.0675


==> figures/exps/raw_data/derived/cptswap2_twins.csv <==
scale,series,x,y
200m,isotok,4,-0.0154
200m,isotok,4,-0.0196
200m,isotok,nan,nan
200m,isotok,8,-0.0150
200m,isotok,8,-0.0179
200m,isotok,nan,nan
200m,isotok,16,-0.0115
200m,isotok,16,-0.0124
200m,isotok,nan,nan
200m,isotok,32,-0.0138
200m,isotok,32,-0.0155
200m,isotok,nan,nan
200m,isotok,64,-0.0136
200m,isotok,64,-0.0168
200m,isotok,nan,nan
200m,isoflop_lr,4,-0.0154
200m,isoflop_lr,4,-0.0196
200m,isoflop_lr,nan,nan
200m,isoflop_lr,8,-0.0192
200m,isoflop_lr,8,-0.0229
200m,isoflop_lr,nan,nan
200m,isoflop_lr,16,-0.0215
200m,isoflop_lr,16,-0.0240
200m,isoflop_lr,nan,nan
200m,isoflop_lr,32,-0.0276
200m,isoflop_lr,32,-0.0299
200m,isoflop_lr,nan,nan
200m,isoflop_lr,64,-0.0366
200m,isoflop_lr,64,-0.0381
200m,isoflop_lr,nan,nan
200m,isoflop_ep_lr2,4,-0.0154
200m,isoflop_ep_lr2,4,-0.0196
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,8,-0.0173
200m,isoflop_ep_lr2,8,-0.0203
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,16,-0.0198
200m,isoflop_ep_lr2,16,-0.0224
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,32,-0.0223
200m,isoflop_ep_lr2,32,-0.0251
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,64,-0.0234
200m,isoflop_ep_lr2,64,-0.0292
200m,isoflop_ep_lr2,nan,nan


==> figures/exps/raw_data/derived/cptswap6_axis.csv <==
scale,ylo,yhi,ratio_y,tlo,thi,xmax
100m,-0.100,0.030,-0.0975,0.110,0.210,90
200m,-0.100,0.030,-0.0975,0.110,0.210,90
500m,-0.100,0.030,-0.0975,0.110,0.210,90
1b,-0.100,0.030,-0.0975,0.110,0.210,90


==> figures/exps/raw_data/derived/cptswap6_delta.csv <==
scale,series,x,delta,ratio,ratio_label,ratio_y
100m,dense,4,0.1920,0.986,0.99,-0.0975
100m,dense,8,0.1725,0.940,0.94,-0.0975
100m,dense,16,0.1645,0.895,0.90,-0.0975
100m,dense,32,0.1707,0.860,0.86,-0.0975
100m,dense,64,0.1650,0.837,0.84,-0.0975
100m,moe,4,0.0000,0.986,0.99,-0.0975
100m,moe,8,0.0000,0.940,0.94,-0.0975
100m,moe,16,0.0000,0.895,0.90,-0.0975
100m,moe,32,0.0000,0.860,0.86,-0.0975
100m,moe,64,0.0000,0.837,0.84,-0.0975
100m,isotok,4,-0.0297,0.986,0.99,-0.0975
100m,isotok,8,-0.0277,0.940,0.94,-0.0975
100m,isotok,16,-0.0285,0.895,0.90,-0.0975
100m,isotok,32,-0.0278,0.860,0.86,-0.0975
100m,isotok,64,-0.0290,0.837,0.84,-0.0975
100m,isoflop_lr,4,-0.0297,0.986,0.99,-0.0975
100m,isoflop_lr,8,-0.0309,0.940,0.94,-0.0975
100m,isoflop_lr,16,-0.0356,0.895,0.90,-0.0975
100m,isoflop_lr,32,-0.0371,0.860,0.86,-0.0975
100m,isoflop_lr,64,-0.0471,0.837,0.84,-0.0975
100m,isoflop_ep_lr2,4,-0.0297,0.986,0.99,-0.0975
100m,isoflop_ep_lr2,8,-0.0292,0.940,0.94,-0.0975
100m,isoflop_ep_lr2,16,-0.0320,0.895,0.90,-0.0975
100m,isoflop_ep_lr2,32,-0.0333,0.860,0.86,-0.0975
100m,isoflop_ep_lr2,64,-0.0374,0.837,0.84,-0.0975
100m,swaperiod6_isoflop_lr,4,0.0000,0.986,0.99,-0.0975
100m,swaperiod6_isoflop_lr,8,0.0185,0.940,0.94,-0.0975
100m,swaperiod6_isoflop_lr,16,0.0090,0.895,0.90,-0.0975
100m,swaperiod6_isoflop_lr,32,-0.0040,0.860,0.86,-0.0975
100m,swaperiod6_isoflop_lr,64,-0.0315,0.837,0.84,-0.0975
200m,dense,4,0.1854,0.981,0.98,-0.0975
200m,dense,8,0.1601,0.933,0.93,-0.0975
200m,dense,16,0.1529,0.881,0.88,-0.0975
200m,dense,32,0.1600,0.837,0.84,-0.0975
200m,dense,64,0.1575,0.806,0.81,-0.0975
200m,moe,4,0.0000,0.981,0.98,-0.0975
200m,moe,8,0.0000,0.933,0.93,-0.0975
200m,moe,16,0.0000,0.881,0.88,-0.0975
200m,moe,32,0.0000,0.837,0.84,-0.0975
200m,moe,64,0.0000,0.806,0.81,-0.0975
200m,isotok,4,-0.0154,0.981,0.98,-0.0975
200m,isotok,8,-0.0150,0.933,0.93,-0.0975
200m,isotok,16,-0.0115,0.881,0.88,-0.0975
200m,isotok,32,-0.0138,0.837,0.84,-0.0975
200m,isotok,64,-0.0136,0.806,0.81,-0.0975
200m,isoflop_lr,4,-0.0154,0.981,0.98,-0.0975
200m,isoflop_lr,8,-0.0192,0.933,0.93,-0.0975
200m,isoflop_lr,16,-0.0215,0.881,0.88,-0.0975
200m,isoflop_lr,32,-0.0276,0.837,0.84,-0.0975
200m,isoflop_lr,64,-0.0366,0.806,0.81,-0.0975
200m,isoflop_ep_lr2,4,-0.0154,0.981,0.98,-0.0975
200m,isoflop_ep_lr2,8,-0.0173,0.933,0.93,-0.0975
200m,isoflop_ep_lr2,16,-0.0198,0.881,0.88,-0.0975
200m,isoflop_ep_lr2,32,-0.0223,0.837,0.84,-0.0975
200m,isoflop_ep_lr2,64,-0.0234,0.806,0.81,-0.0975
200m,swaperiod6_isoflop_lr,4,0.0000,0.981,0.98,-0.0975
200m,swaperiod6_isoflop_lr,8,0.0163,0.933,0.93,-0.0975
200m,swaperiod6_isoflop_lr,16,0.0060,0.881,0.88,-0.0975
200m,swaperiod6_isoflop_lr,32,-0.0098,0.837,0.84,-0.0975
200m,swaperiod6_isoflop_lr,64,-0.0414,0.806,0.81,-0.0975
500m,dense,4,0.1602,0.979,0.98,-0.0975
500m,dense,8,0.1438,0.938,0.94,-0.0975
500m,dense,16,0.1280,0.888,0.89,-0.0975
500m,dense,32,0.1418,0.840,0.84,-0.0975
500m,dense,64,0.1436,0.802,0.80,-0.0975
500m,moe,4,0.0000,0.979,0.98,-0.0975
500m,moe,8,0.0000,0.938,0.94,-0.0975
500m,moe,16,0.0000,0.888,0.89,-0.0975
500m,moe,32,0.0000,0.840,0.84,-0.0975
500m,moe,64,0.0000,0.802,0.80,-0.0975
500m,isotok,4,-0.0354,0.979,0.98,-0.0975
500m,isotok,8,-0.0348,0.938,0.94,-0.0975
500m,isotok,16,-0.0309,0.888,0.89,-0.0975
500m,isotok,32,-0.0316,0.840,0.84,-0.0975
500m,isotok,64,-0.0322,0.802,0.80,-0.0975
500m,isoflop_lr,4,-0.0354,0.979,0.98,-0.0975
500m,isoflop_lr,8,-0.0404,0.938,0.94,-0.0975
500m,isoflop_lr,16,-0.0419,0.888,0.89,-0.0975
500m,isoflop_lr,32,-0.0523,0.840,0.84,-0.0975
500m,isoflop_lr,64,-0.0610,0.802,0.80,-0.0975
500m,isoflop_ep_lr2,4,-0.0354,0.979,0.98,-0.0975
500m,isoflop_ep_lr2,8,-0.0378,0.938,0.94,-0.0975
500m,isoflop_ep_lr2,16,-0.0396,0.888,0.89,-0.0975
500m,isoflop_ep_lr2,32,-0.0444,0.840,0.84,-0.0975
500m,isoflop_ep_lr2,64,-0.0474,0.802,0.80,-0.0975
500m,swaperiod6_isoflop_lr,4,0.0000,0.979,0.98,-0.0975
500m,swaperiod6_isoflop_lr,8,0.0084,0.938,0.94,-0.0975
500m,swaperiod6_isoflop_lr,16,-0.0050,0.888,0.89,-0.0975
500m,swaperiod6_isoflop_lr,32,-0.0304,0.840,0.84,-0.0975
500m,swaperiod6_isoflop_lr,64,-0.0733,0.802,0.80,-0.0975
1b,dense,4,0.1506,0.990,0.99,-0.0975
1b,dense,8,0.1641,0.956,0.96,-0.0975
1b,dense,16,0.1266,0.911,0.91,-0.0975
1b,dense,32,0.1450,0.863,0.86,-0.0975
1b,dense,64,0.1483,0.821,0.82,-0.0975
1b,moe,4,0.0000,0.990,0.99,-0.0975
1b,moe,8,0.0000,0.956,0.96,-0.0975
1b,moe,16,0.0000,0.911,0.91,-0.0975
1b,moe,32,0.0000,0.863,0.86,-0.0975
1b,moe,64,0.0000,0.821,0.82,-0.0975
1b,isotok,4,-0.0215,0.990,0.99,-0.0975
1b,isotok,8,-0.0167,0.956,0.96,-0.0975
1b,isotok,16,-0.0216,0.911,0.91,-0.0975
1b,isotok,32,-0.0221,0.863,0.86,-0.0975
1b,isotok,64,-0.0245,0.821,0.82,-0.0975
1b,isoflop_lr,4,-0.0215,0.990,0.99,-0.0975
1b,isoflop_lr,8,-0.0224,0.956,0.96,-0.0975
1b,isoflop_lr,16,-0.0327,0.911,0.91,-0.0975
1b,isoflop_lr,32,-0.0432,0.863,0.86,-0.0975
1b,isoflop_lr,64,-0.0583,0.821,0.82,-0.0975
1b,isoflop_ep_lr2,4,-0.0215,0.990,0.99,-0.0975
1b,isoflop_ep_lr2,8,-0.0165,0.956,0.96,-0.0975
1b,isoflop_ep_lr2,16,-0.0285,0.911,0.91,-0.0975
1b,isoflop_ep_lr2,32,-0.0307,0.863,0.86,-0.0975
1b,isoflop_ep_lr2,64,-0.0334,0.821,0.82,-0.0975
1b,swaperiod6_isoflop_lr,4,0.0000,0.990,0.99,-0.0975
1b,swaperiod6_isoflop_lr,8,0.0079,0.956,0.96,-0.0975
1b,swaperiod6_isoflop_lr,16,-0.0045,0.911,0.91,-0.0975
1b,swaperiod6_isoflop_lr,32,-0.0283,0.863,0.86,-0.0975
1b,swaperiod6_isoflop_lr,64,-0.0867,0.821,0.82,-0.0975


==> figures/exps/raw_data/derived/cptswap6_twins.csv <==
scale,series,x,y
200m,isotok,4,-0.0154
200m,isotok,4,-0.0196
200m,isotok,nan,nan
200m,isotok,8,-0.0150
200m,isotok,8,-0.0179
200m,isotok,nan,nan
200m,isotok,16,-0.0115
200m,isotok,16,-0.0124
200m,isotok,nan,nan
200m,isotok,32,-0.0138
200m,isotok,32,-0.0155
200m,isotok,nan,nan
200m,isotok,64,-0.0136
200m,isotok,64,-0.0168
200m,isotok,nan,nan
200m,isoflop_lr,4,-0.0154
200m,isoflop_lr,4,-0.0196
200m,isoflop_lr,nan,nan
200m,isoflop_lr,8,-0.0192
200m,isoflop_lr,8,-0.0229
200m,isoflop_lr,nan,nan
200m,isoflop_lr,16,-0.0215
200m,isoflop_lr,16,-0.0240
200m,isoflop_lr,nan,nan
200m,isoflop_lr,32,-0.0276
200m,isoflop_lr,32,-0.0299
200m,isoflop_lr,nan,nan
200m,isoflop_lr,64,-0.0366
200m,isoflop_lr,64,-0.0381
200m,isoflop_lr,nan,nan
200m,isoflop_ep_lr2,4,-0.0154
200m,isoflop_ep_lr2,4,-0.0196
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,8,-0.0173
200m,isoflop_ep_lr2,8,-0.0203
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,16,-0.0198
200m,isoflop_ep_lr2,16,-0.0224
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,32,-0.0223
200m,isoflop_ep_lr2,32,-0.0251
200m,isoflop_ep_lr2,nan,nan
200m,isoflop_ep_lr2,64,-0.0234
200m,isoflop_ep_lr2,64,-0.0292
200m,isoflop_ep_lr2,nan,nan


==> figures/exps/raw_data/derived/domain_adaptation_rel.csv <==
corpus,arm,replay_pct,gain_rel,forget_len_rel,forget_4k_rel
pg19,flatq12,0,0.932,-5.288,-1.577
owm,flatq12,0,-1.599,-3.273,-6.315
algstack,flatq12,0,-0.942,-0.406,-0.586
fw2de,flatq12,0,0.158,-3.072,-4.282
avg,flatq12,0,-0.362,-3.010,-3.190
pg19,moe500,0,0.000,0.000,0.000
owm,moe500,0,0.000,0.000,0.000
algstack,moe500,0,0.000,0.000,0.000
fw2de,moe500,0,0.000,0.000,0.000
avg,moe500,0,0.000,0.000,0.000
pg19,dense1b,0,-0.603,10.315,9.978
owm,dense1b,0,0.000,22.182,12.215
algstack,dense1b,0,-3.274,30.142,24.584
fw2de,dense1b,0,1.702,20.483,16.893
avg,dense1b,0,-0.544,20.780,15.917
pg19,dense1b_top3,0,-2.412,4.021,5.691
owm,dense1b_top3,0,-8.792,12.364,8.178
algstack,dense1b_top3,0,-9.500,15.088,11.875
fw2de,dense1b_top3,0,-1.749,8.851,6.668
avg,dense1b_top3,0,-5.613,10.081,8.103
pg19,van100,0,41.118,5.594,2.833
owm,van100,0,27.620,32.818,10.352
algstack,van100,0,94.618,68.336,58.667
fw2de,van100,0,45.445,94.562,78.638
avg,van100,0,52.200,50.328,37.623
pg19,van200,0,28.235,4.371,4.903
owm,van200,0,10.983,24.636,10.559
algstack,van200,0,53.752,48.004,42.751
fw2de,van200,0,27.656,64.813,55.662
avg,van200,0,30.156,35.456,28.469
pg19,van500,0,13.158,7.474,8.795
owm,van500,0,4.885,19.091,10.973
algstack,van500,0,17.285,32.612,28.532
fw2de,van500,0,12.501,35.723,30.627
avg,van500,0,11.957,23.725,19.732
pg19,flatq12,25,0.571,-7.576,-3.774
owm,flatq12,25,-1.586,-7.018,-8.854
algstack,flatq12,25,-1.393,-3.080,-1.949
fw2de,flatq12,25,0.744,-1.855,-3.247
avg,flatq12,25,-0.416,-4.882,-4.456
pg19,moe500,25,0.000,0.000,0.000
owm,moe500,25,0.000,0.000,0.000
algstack,moe500,25,0.000,0.000,0.000
fw2de,moe500,25,0.000,0.000,0.000
avg,moe500,25,0.000,0.000,0.000
pg19,dense1b,25,1.079,9.470,1.509
owm,dense1b,25,0.777,10.877,-8.160
algstack,dense1b,25,-3.325,16.612,8.149
fw2de,dense1b,25,3.278,16.797,10.308
avg,dense1b,25,0.452,13.439,2.952
pg19,dense1b_top3,25,-0.952,2.273,1.887
owm,dense1b_top3,25,-8.935,5.439,-3.646
algstack,dense1b_top3,25,-9.945,5.391,3.986
fw2de,dense1b_top3,25,-0.434,9.473,6.169
avg,dense1b_top3,25,-5.066,5.644,2.099
pg19,van100,25,44.825,-18.939,0.660
owm,van100,25,29.168,-13.509,-35.764
algstack,van100,25,94.968,19.032,17.449
fw2de,van100,25,47.837,34.180,32.468
avg,van100,25,54.200,5.191,3.703
pg19,van200,25,31.365,-12.311,0.755
owm,van200,25,11.913,-13.333,-27.951
algstack,van200,25,53.857,6.051,6.289
fw2de,van200,25,29.607,27.051,27.922
avg,van200,25,31.685,1.864,1.754
pg19,van500,25,14.921,-3.788,0.189
owm,van500,25,4.888,-5.789,-16.840
algstack,van500,25,17.673,2.090,3.720
fw2de,van500,25,14.041,17.285,17.451
avg,van500,25,12.881,2.450,1.130


==> figures/exps/raw_data/derived/flops_length_curves.csv <==
scale,model,span,x,gflops,ratio
100m,base,run,4.0000,0.13566,1.0000
100m,base,run,4.7568,0.14459,1.0000
100m,base,run,5.6569,0.15520,1.0000
100m,base,run,6.7272,0.16783,1.0000
100m,base,run,8.0000,0.18285,1.0000
100m,base,run,9.5137,0.20070,1.0000
100m,base,run,11.3137,0.22194,1.0000
100m,base,run,13.4543,0.24719,1.0000
100m,base,run,16.0000,0.27722,1.0000
100m,base,run,19.0273,0.31293,1.0000
100m,base,run,22.6274,0.35540,1.0000
100m,base,run,26.9087,0.40590,1.0000
100m,base,run,32.0000,0.46596,1.0000
100m,base,run,38.0546,0.53738,1.0000
100m,base,run,45.2548,0.62232,1.0000
100m,base,run,53.8174,0.72333,1.0000
100m,base,run,64.0000,0.84345,1.0000
100m,base,ext,64.0000,0.84345,1.0000
100m,base,ext,76.1093,0.98629,1.0000
100m,base,ext,90.5097,1.15617,1.0000
100m,base,ext,107.6347,1.35818,1.0000
100m,base,ext,128.0000,1.59842,1.0000
100m,base,ext,152.2185,1.88412,1.0000
100m,base,ext,181.0193,2.22386,1.0000
100m,base,ext,215.2695,2.62790,1.0000
100m,base,ext,256.0000,3.10837,1.0000
100m,base,ext,304.4370,3.67976,1.0000
100m,base,ext,362.0387,4.35926,1.0000
100m,base,ext,430.5390,5.16732,1.0000
100m,base,ext,512.0000,6.12827,1.0000
100m,base,ext,608.8740,7.27104,1.0000
100m,base,ext,724.0773,8.63004,1.0000
100m,base,ext,861.0779,10.24616,1.0000
100m,base,ext,1024.0000,12.16807,1.0000
100m,base,mark,4.0000,0.13566,1.0000
100m,base,mark,8.0000,0.18285,1.0000
100m,base,mark,16.0000,0.27722,1.0000
100m,base,mark,32.0000,0.46596,1.0000
100m,base,mark,64.0000,0.84345,1.0000
100m,cortex,run,4.0000,0.13379,0.9862
100m,cortex,run,4.7568,0.14100,0.9752
100m,cortex,run,5.6569,0.14958,0.9637
100m,cortex,run,6.7272,0.15978,0.9520
100m,cortex,run,8.0000,0.17191,0.9402
100m,cortex,run,9.5137,0.18634,0.9284
100m,cortex,run,11.3137,0.20349,0.9169
100m,cortex,run,13.4543,0.22389,0.9058
100m,cortex,run,16.0000,0.24816,0.8952
100m,cortex,run,19.0273,0.27701,0.8852
100m,cortex,run,22.6274,0.31132,0.8760
100m,cortex,run,26.9087,0.35213,0.8675
100m,cortex,run,32.0000,0.40065,0.8598
100m,cortex,run,38.0546,0.45836,0.8529
100m,cortex,run,45.2548,0.52698,0.8468
100m,cortex,run,53.8174,0.60859,0.8414
100m,cortex,run,64.0000,0.70564,0.8366
100m,cortex,ext,64.0000,0.70564,0.8366
100m,cortex,ext,76.1093,0.82105,0.8325
100m,cortex,ext,90.5097,0.95830,0.8289
100m,cortex,ext,107.6347,1.12152,0.8257
100m,cortex,ext,128.0000,1.31561,0.8231
100m,cortex,ext,152.2185,1.54644,0.8208
100m,cortex,ext,181.0193,1.82094,0.8188
100m,cortex,ext,215.2695,2.14737,0.8171
100m,cortex,ext,256.0000,2.53557,0.8157
100m,cortex,ext,304.4370,2.99721,0.8145
100m,cortex,ext,362.0387,3.54621,0.8135
100m,cortex,ext,430.5390,4.19908,0.8126
100m,cortex,ext,512.0000,4.97547,0.8119
100m,cortex,ext,608.8740,5.89877,0.8113
100m,cortex,ext,724.0773,6.99676,0.8107
100m,cortex,ext,861.0779,8.30249,0.8103
100m,cortex,ext,1024.0000,9.85528,0.8099
100m,cortex,mark,4.0000,0.13379,0.9862
100m,cortex,mark,8.0000,0.17191,0.9402
100m,cortex,mark,16.0000,0.24816,0.8952
100m,cortex,mark,32.0000,0.40065,0.8598
100m,cortex,mark,64.0000,0.70564,0.8366
100m,band,band,4.0000,0.13566,1.0000
100m,band,band,4.7568,0.14459,1.0000
100m,band,band,5.6569,0.15520,1.0000
100m,band,band,6.7272,0.16783,1.0000
100m,band,band,8.0000,0.18285,1.0000
100m,band,band,9.5137,0.20070,1.0000
100m,band,band,11.3137,0.22194,1.0000
100m,band,band,13.4543,0.24719,1.0000
100m,band,band,16.0000,0.27722,1.0000
100m,band,band,19.0273,0.31293,1.0000
100m,band,band,22.6274,0.35540,1.0000
100m,band,band,26.9087,0.40590,1.0000
100m,band,band,32.0000,0.46596,1.0000
100m,band,band,38.0546,0.53738,1.0000
100m,band,band,45.2548,0.62232,1.0000
100m,band,band,53.8174,0.72333,1.0000
100m,band,band,64.0000,0.84345,1.0000
100m,band,band,76.1093,0.98629,1.0000
100m,band,band,90.5097,1.15617,1.0000
100m,band,band,107.6347,1.35818,1.0000
100m,band,band,128.0000,1.59842,1.0000
100m,band,band,152.2185,1.88412,1.0000
100m,band,band,181.0193,2.22386,1.0000
100m,band,band,215.2695,2.62790,1.0000
100m,band,band,256.0000,3.10837,1.0000
100m,band,band,304.4370,3.67976,1.0000
100m,band,band,362.0387,4.35926,1.0000
100m,band,band,430.5390,5.16732,1.0000
100m,band,band,512.0000,6.12827,1.0000
100m,band,band,608.8740,7.27104,1.0000
100m,band,band,724.0773,8.63004,1.0000
100m,band,band,861.0779,10.24616,1.0000
100m,band,band,1024.0000,12.16807,1.0000
100m,band,band,1024.0000,9.85528,0.8099
100m,band,band,861.0779,8.30249,0.8103
100m,band,band,724.0773,6.99676,0.8107
100m,band,band,608.8740,5.89877,0.8113
100m,band,band,512.0000,4.97547,0.8119
100m,band,band,430.5390,4.19908,0.8126
100m,band,band,362.0387,3.54621,0.8135
100m,band,band,304.4370,2.99721,0.8145
100m,band,band,256.0000,2.53557,0.8157
100m,band,band,215.2695,2.14737,0.8171
100m,band,band,181.0193,1.82094,0.8188
100m,band,band,152.2185,1.54644,0.8208
100m,band,band,128.0000,1.31561,0.8231
100m,band,band,107.6347,1.12152,0.8257
100m,band,band,90.5097,0.95830,0.8289
100m,band,band,76.1093,0.82105,0.8325
100m,band,band,64.0000,0.70564,0.8366
100m,band,band,53.8174,0.60859,0.8414
100m,band,band,45.2548,0.52698,0.8468
100m,band,band,38.0546,0.45836,0.8529
100m,band,band,32.0000,0.40065,0.8598
100m,band,band,26.9087,0.35213,0.8675
100m,band,band,22.6274,0.31132,0.8760
100m,band,band,19.0273,0.27701,0.8852
100m,band,band,16.0000,0.24816,0.8952
100m,band,band,13.4543,0.22389,0.9058
100m,band,band,11.3137,0.20349,0.9169
100m,band,band,9.5137,0.18634,0.9284
100m,band,band,8.0000,0.17191,0.9402
100m,band,band,6.7272,0.15978,0.9520
100m,band,band,5.6569,0.14958,0.9637
100m,band,band,4.7568,0.14100,0.9752
100m,band,band,4.0000,0.13379,0.9862
200m,base,run,4.0000,0.29409,1.0000
200m,base,run,4.7568,0.30996,1.0000
200m,base,run,5.6569,0.32884,1.0000
200m,base,run,6.7272,0.35129,1.0000
200m,base,run,8.0000,0.37798,1.0000
200m,base,run,9.5137,0.40972,1.0000
200m,base,run,11.3137,0.44747,1.0000
200m,base,run,13.4543,0.49236,1.0000
200m,base,run,16.0000,0.54575,1.0000
200m,base,run,19.0273,0.60924,1.0000
200m,base,run,22.6274,0.68474,1.0000
200m,base,run,26.9087,0.77452,1.0000
200m,base,run,32.0000,0.88130,1.0000
200m,base,run,38.0546,1.00827,1.0000
200m,base,run,45.2548,1.15927,1.0000
200m,base,run,53.8174,1.33884,1.0000
200m,base,run,64.0000,1.55238,1.0000
200m,base,ext,64.0000,1.55238,1.0000
200m,base,ext,76.1093,1.80633,1.0000
200m,base,ext,90.5097,2.10833,1.0000
200m,base,ext,107.6347,2.46747,1.0000
200m,base,ext,128.0000,2.89456,1.0000
200m,base,ext,152.2185,3.40246,1.0000
200m,base,ext,181.0193,4.00646,1.0000
200m,base,ext,215.2695,4.72473,1.0000
200m,base,ext,256.0000,5.57892,1.0000
200m,base,ext,304.4370,6.59471,1.0000
200m,base,ext,362.0387,7.80271,1.0000
200m,base,ext,430.5390,9.23926,1.0000
200m,base,ext,512.0000,10.94762,1.0000
200m,base,ext,608.8740,12.97922,1.0000
200m,base,ext,724.0773,15.39521,1.0000
200m,base,ext,861.0779,18.26832,1.0000
200m,base,ext,1024.0000,21.68504,1.0000
200m,base,mark,4.0000,0.29409,1.0000
200m,base,mark,8.0000,0.37798,1.0000
200m,base,mark,16.0000,0.54575,1.0000
200m,base,mark,32.0000,0.88130,1.0000
200m,base,mark,64.0000,1.55238,1.0000
200m,cortex,run,4.0000,0.28796,0.9791
200m,cortex,run,4.7568,0.30010,0.9682
200m,cortex,run,5.6569,0.31453,0.9565
200m,cortex,run,6.7272,0.33169,0.9442
200m,cortex,run,8.0000,0.35210,0.9315
200m,cortex,run,9.5137,0.37638,0.9186
200m,cortex,run,11.3137,0.40524,0.9056
200m,cortex,run,13.4543,0.43957,0.8928
200m,cortex,run,16.0000,0.48039,0.8802
200m,cortex,run,19.0273,0.52893,0.8682
200m,cortex,run,22.6274,0.58667,0.8568
200m,cortex,run,26.9087,0.65532,0.8461
200m,cortex,run,32.0000,0.73696,0.8362
200m,cortex,run,38.0546,0.83405,0.8272
200m,cortex,run,45.2548,0.94951,0.8191
200m,cortex,run,53.8174,1.08682,0.8118
200m,cortex,run,64.0000,1.25011,0.8053
200m,cortex,ext,64.0000,1.25011,0.8053
200m,cortex,ext,76.1093,1.44429,0.7996
200m,cortex,ext,90.5097,1.67521,0.7946
200m,cortex,ext,107.6347,1.94983,0.7902
200m,cortex,ext,128.0000,2.27640,0.7864
200m,cortex,ext,152.2185,2.66477,0.7832
200m,cortex,ext,181.0193,3.12661,0.7804
200m,cortex,ext,215.2695,3.67584,0.7780
200m,cortex,ext,256.0000,4.32899,0.7760
200m,cortex,ext,304.4370,5.10572,0.7742
200m,cortex,ext,362.0387,6.02941,0.7727
200m,cortex,ext,430.5390,7.12787,0.7715
200m,cortex,ext,512.0000,8.43417,0.7704
200m,cortex,ext,608.8740,9.98762,0.7695
200m,cortex,ext,724.0773,11.83500,0.7687
200m,cortex,ext,861.0779,14.03192,0.7681
200m,cortex,ext,1024.0000,16.64452,0.7676
200m,cortex,mark,4.0000,0.28796,0.9791
200m,cortex,mark,8.0000,0.35210,0.9315
200m,cortex,mark,16.0000,0.48039,0.8802
200m,cortex,mark,32.0000,0.73696,0.8362
200m,cortex,mark,64.0000,1.25011,0.8053
200m,band,band,4.0000,0.29409,1.0000
200m,band,band,4.7568,0.30996,1.0000
200m,band,band,5.6569,0.32884,1.0000
200m,band,band,6.7272,0.35129,1.0000
200m,band,band,8.0000,0.37798,1.0000
200m,band,band,9.5137,0.40972,1.0000
200m,band,band,11.3137,0.44747,1.0000
200m,band,band,13.4543,0.49236,1.0000
200m,band,band,16.0000,0.54575,1.0000
200m,band,band,19.0273,0.60924,1.0000
200m,band,band,22.6274,0.68474,1.0000
200m,band,band,26.9087,0.77452,1.0000
200m,band,band,32.0000,0.88130,1.0000
200m,band,band,38.0546,1.00827,1.0000
200m,band,band,45.2548,1.15927,1.0000
200m,band,band,53.8174,1.33884,1.0000
200m,band,band,64.0000,1.55238,1.0000
200m,band,band,76.1093,1.80633,1.0000
200m,band,band,90.5097,2.10833,1.0000
200m,band,band,107.6347,2.46747,1.0000
200m,band,band,128.0000,2.89456,1.0000
200m,band,band,152.2185,3.40246,1.0000
200m,band,band,181.0193,4.00646,1.0000
200m,band,band,215.2695,4.72473,1.0000
200m,band,band,256.0000,5.57892,1.0000
200m,band,band,304.4370,6.59471,1.0000
200m,band,band,362.0387,7.80271,1.0000
200m,band,band,430.5390,9.23926,1.0000
200m,band,band,512.0000,10.94762,1.0000
200m,band,band,608.8740,12.97922,1.0000
200m,band,band,724.0773,15.39521,1.0000
200m,band,band,861.0779,18.26832,1.0000
200m,band,band,1024.0000,21.68504,1.0000
200m,band,band,1024.0000,16.64452,0.7676
200m,band,band,861.0779,14.03192,0.7681
200m,band,band,724.0773,11.83500,0.7687
200m,band,band,608.8740,9.98762,0.7695
200m,band,band,512.0000,8.43417,0.7704
200m,band,band,430.5390,7.12787,0.7715
200m,band,band,362.0387,6.02941,0.7727
200m,band,band,304.4370,5.10572,0.7742
200m,band,band,256.0000,4.32899,0.7760
200m,band,band,215.2695,3.67584,0.7780
200m,band,band,181.0193,3.12661,0.7804
200m,band,band,152.2185,2.66477,0.7832
200m,band,band,128.0000,2.27640,0.7864
200m,band,band,107.6347,1.94983,0.7902
200m,band,band,90.5097,1.67521,0.7946
200m,band,band,76.1093,1.44429,0.7996
200m,band,band,64.0000,1.25011,0.8053
200m,band,band,53.8174,1.08682,0.8118
200m,band,band,45.2548,0.94951,0.8191
200m,band,band,38.0546,0.83405,0.8272
200m,band,band,32.0000,0.73696,0.8362
200m,band,band,26.9087,0.65532,0.8461
200m,band,band,22.6274,0.58667,0.8568
200m,band,band,19.0273,0.52893,0.8682
200m,band,band,16.0000,0.48039,0.8802
200m,band,band,13.4543,0.43957,0.8928
200m,band,band,11.3137,0.40524,0.9056
200m,band,band,9.5137,0.37638,0.9186
200m,band,band,8.0000,0.35210,0.9315
200m,band,band,6.7272,0.33169,0.9442
200m,band,band,5.6569,0.31453,0.9565
200m,band,band,4.7568,0.30010,0.9682
200m,band,band,4.0000,0.28796,0.9791
500m,base,run,4.0000,0.89653,1.0000
500m,base,run,4.7568,0.93224,1.0000
500m,base,run,5.6569,0.97471,1.0000
500m,base,run,6.7272,1.02522,1.0000
500m,base,run,8.0000,1.08528,1.0000
500m,base,run,9.5137,1.15670,1.0000
500m,base,run,11.3137,1.24164,1.0000
500m,base,run,13.4543,1.34264,1.0000
500m,base,run,16.0000,1.46276,1.0000
500m,base,run,19.0273,1.60561,1.0000
500m,base,run,22.6274,1.77548,1.0000
500m,base,run,26.9087,1.97750,1.0000
500m,base,run,32.0000,2.21774,1.0000
500m,base,run,38.0546,2.50343,1.0000
500m,base,run,45.2548,2.84318,1.0000
500m,base,run,53.8174,3.24721,1.0000
500m,base,run,64.0000,3.72769,1.0000
500m,base,ext,64.0000,3.72769,1.0000
500m,base,ext,76.1093,4.29907,1.0000
500m,base,ext,90.5097,4.97857,1.0000
500m,base,ext,107.6347,5.78663,1.0000
500m,base,ext,128.0000,6.74759,1.0000
500m,base,ext,152.2185,7.89036,1.0000
500m,base,ext,181.0193,9.24935,1.0000
500m,base,ext,215.2695,10.86548,1.0000
500m,base,ext,256.0000,12.78738,1.0000
500m,base,ext,304.4370,15.07293,1.0000
500m,base,ext,362.0387,17.79092,1.0000
500m,base,ext,430.5390,21.02317,1.0000
500m,base,ext,512.0000,24.86698,1.0000
500m,base,ext,608.8740,29.43807,1.0000
500m,base,ext,724.0773,34.87404,1.0000
500m,base,ext,861.0779,41.33854,1.0000
500m,base,ext,1024.0000,49.02617,1.0000
500m,base,mark,4.0000,0.89653,1.0000
500m,base,mark,8.0000,1.08528,1.0000
500m,base,mark,16.0000,1.46276,1.0000
500m,base,mark,32.0000,2.21774,1.0000
500m,base,mark,64.0000,3.72769,1.0000
500m,cortex,run,4.0000,0.87752,0.9788
500m,cortex,run,4.7568,0.90414,0.9699
500m,cortex,run,5.6569,0.93580,0.9601
500m,cortex,run,6.7272,0.97344,0.9495
500m,cortex,run,8.0000,1.01821,0.9382
500m,cortex,run,9.5137,1.07146,0.9263
500m,cortex,run,11.3137,1.13477,0.9139
500m,cortex,run,13.4543,1.21007,0.9013
500m,cortex,run,16.0000,1.29961,0.8885
500m,cortex,run,19.0273,1.40609,0.8757
500m,cortex,run,22.6274,1.53273,0.8633
500m,cortex,run,26.9087,1.68332,0.8512
500m,cortex,run,32.0000,1.86240,0.8398
500m,cortex,run,38.0546,2.07537,0.8290
500m,cortex,run,45.2548,2.32863,0.8190
500m,cortex,run,53.8174,2.62981,0.8099
500m,cortex,run,64.0000,2.98798,0.8016
500m,cortex,ext,64.0000,2.98798,0.8016
500m,cortex,ext,76.1093,3.41392,0.7941
500m,cortex,ext,90.5097,3.92044,0.7875
500m,cortex,ext,107.6347,4.52281,0.7816
500m,cortex,ext,128.0000,5.23914,0.7764
500m,cortex,ext,152.2185,6.09101,0.7720
500m,cortex,ext,181.0193,7.10407,0.7681
500m,cortex,ext,215.2695,8.30879,0.7647
500m,cortex,ext,256.0000,9.74147,0.7618
500m,cortex,ext,304.4370,11.44521,0.7593
500m,cortex,ext,362.0387,13.47131,0.7572
500m,cortex,ext,430.5390,15.88077,0.7554
500m,cortex,ext,512.0000,18.74611,0.7539
500m,cortex,ext,608.8740,22.15360,0.7525
500m,cortex,ext,724.0773,26.20581,0.7514
500m,cortex,ext,861.0779,31.02472,0.7505
500m,cortex,ext,1024.0000,36.75540,0.7497
500m,cortex,mark,4.0000,0.87752,0.9788
500m,cortex,mark,8.0000,1.01821,0.9382
500m,cortex,mark,16.0000,1.29961,0.8885
500m,cortex,mark,32.0000,1.86240,0.8398
500m,cortex,mark,64.0000,2.98798,0.8016
500m,band,band,4.0000,0.89653,1.0000
500m,band,band,4.7568,0.93224,1.0000
500m,band,band,5.6569,0.97471,1.0000
500m,band,band,6.7272,1.02522,1.0000
500m,band,band,8.0000,1.08528,1.0000
500m,band,band,9.5137,1.15670,1.0000
500m,band,band,11.3137,1.24164,1.0000
500m,band,band,13.4543,1.34264,1.0000
500m,band,band,16.0000,1.46276,1.0000
500m,band,band,19.0273,1.60561,1.0000
500m,band,band,22.6274,1.77548,1.0000
500m,band,band,26.9087,1.97750,1.0000
500m,band,band,32.0000,2.21774,1.0000
500m,band,band,38.0546,2.50343,1.0000
500m,band,band,45.2548,2.84318,1.0000
500m,band,band,53.8174,3.24721,1.0000
500m,band,band,64.0000,3.72769,1.0000
500m,band,band,76.1093,4.29907,1.0000
500m,band,band,90.5097,4.97857,1.0000
500m,band,band,107.6347,5.78663,1.0000
500m,band,band,128.0000,6.74759,1.0000
500m,band,band,152.2185,7.89036,1.0000
500m,band,band,181.0193,9.24935,1.0000
500m,band,band,215.2695,10.86548,1.0000
500m,band,band,256.0000,12.78738,1.0000
500m,band,band,304.4370,15.07293,1.0000
500m,band,band,362.0387,17.79092,1.0000
500m,band,band,430.5390,21.02317,1.0000
500m,band,band,512.0000,24.86698,1.0000
500m,band,band,608.8740,29.43807,1.0000
500m,band,band,724.0773,34.87404,1.0000
500m,band,band,861.0779,41.33854,1.0000
500m,band,band,1024.0000,49.02617,1.0000
500m,band,band,1024.0000,36.75540,0.7497
500m,band,band,861.0779,31.02472,0.7505
500m,band,band,724.0773,26.20581,0.7514
500m,band,band,608.8740,22.15360,0.7525
500m,band,band,512.0000,18.74611,0.7539
500m,band,band,430.5390,15.88077,0.7554
500m,band,band,362.0387,13.47131,0.7572
500m,band,band,304.4370,11.44521,0.7593
500m,band,band,256.0000,9.74147,0.7618
500m,band,band,215.2695,8.30879,0.7647
500m,band,band,181.0193,7.10407,0.7681
500m,band,band,152.2185,6.09101,0.7720
500m,band,band,128.0000,5.23914,0.7764
500m,band,band,107.6347,4.52281,0.7816
500m,band,band,90.5097,3.92044,0.7875
500m,band,band,76.1093,3.41392,0.7941
500m,band,band,64.0000,2.98798,0.8016
500m,band,band,53.8174,2.62981,0.8099
500m,band,band,45.2548,2.32863,0.8190
500m,band,band,38.0546,2.07537,0.8290
500m,band,band,32.0000,1.86240,0.8398
500m,band,band,26.9087,1.68332,0.8512
500m,band,band,22.6274,1.53273,0.8633
500m,band,band,19.0273,1.40609,0.8757
500m,band,band,16.0000,1.29961,0.8885
500m,band,band,13.4543,1.21007,0.9013
500m,band,band,11.3137,1.13477,0.9139
500m,band,band,9.5137,1.07146,0.9263
500m,band,band,8.0000,1.01821,0.9382
500m,band,band,6.7272,0.97344,0.9495
500m,band,band,5.6569,0.93580,0.9601
500m,band,band,4.7568,0.90414,0.9699
500m,band,band,4.0000,0.87752,0.9788
1b,base,run,4.0000,2.01130,1.0000
1b,base,run,4.7568,2.07479,1.0000
1b,base,run,5.6569,2.15029,1.0000
1b,base,run,6.7272,2.24007,1.0000
1b,base,run,8.0000,2.34684,1.0000
1b,base,run,9.5137,2.47382,1.0000
1b,base,run,11.3137,2.62482,1.0000
1b,base,run,13.4543,2.80439,1.0000
1b,base,run,16.0000,3.01793,1.0000
1b,base,run,19.0273,3.27188,1.0000
1b,base,run,22.6274,3.57388,1.0000
1b,base,run,26.9087,3.93302,1.0000
1b,base,run,32.0000,4.36011,1.0000
1b,base,run,38.0546,4.86801,1.0000
1b,base,run,45.2548,5.47201,1.0000
1b,base,run,53.8174,6.19028,1.0000
1b,base,run,64.0000,7.04447,1.0000
1b,base,ext,64.0000,7.04447,1.0000
1b,base,ext,76.1093,8.06026,1.0000
1b,base,ext,90.5097,9.26826,1.0000
1b,base,ext,107.6347,10.70481,1.0000
1b,base,ext,128.0000,12.41317,1.0000
1b,base,ext,152.2185,14.44477,1.0000
1b,base,ext,181.0193,16.86076,1.0000
1b,base,ext,215.2695,19.73387,1.0000
1b,base,ext,256.0000,23.15059,1.0000
1b,base,ext,304.4370,27.21378,1.0000
1b,base,ext,362.0387,32.04576,1.0000
1b,base,ext,430.5390,37.79198,1.0000
1b,base,ext,512.0000,44.62543,1.0000
1b,base,ext,608.8740,52.75181,1.0000
1b,base,ext,724.0773,62.41577,1.0000
1b,base,ext,861.0779,73.90821,1.0000
1b,base,ext,1024.0000,87.57510,1.0000
1b,base,mark,4.0000,2.01130,1.0000
1b,base,mark,8.0000,2.34684,1.0000
1b,base,mark,16.0000,3.01793,1.0000
1b,base,mark,32.0000,4.36011,1.0000
1b,base,mark,64.0000,7.04447,1.0000
1b,cortex,run,4.0000,1.99045,0.9896
1b,cortex,run,4.7568,2.03830,0.9824
1b,cortex,run,5.6569,2.09520,0.9744
1b,cortex,run,6.7272,2.16287,0.9655
1b,cortex,run,8.0000,2.24334,0.9559
1b,cortex,run,9.5137,2.33903,0.9455
1b,cortex,run,11.3137,2.45284,0.9345
1b,cortex,run,13.4543,2.58817,0.9229
1b,cortex,run,16.0000,2.74911,0.9109
1b,cortex,run,19.0273,2.94050,0.8987
1b,cortex,run,22.6274,3.16811,0.8865
1b,cortex,run,26.9087,3.43878,0.8743
1b,cortex,run,32.0000,3.76066,0.8625
1b,cortex,run,38.0546,4.14344,0.8512
1b,cortex,run,45.2548,4.59865,0.8404
1b,cortex,run,53.8174,5.13999,0.8303
1b,cortex,run,64.0000,5.78376,0.8210
1b,cortex,ext,64.0000,5.78376,0.8210
1b,cortex,ext,76.1093,6.54933,0.8125
1b,cortex,ext,90.5097,7.45974,0.8049
1b,cortex,ext,107.6347,8.54242,0.7980
1b,cortex,ext,128.0000,9.82995,0.7919
1b,cortex,ext,152.2185,11.36109,0.7865
1b,cortex,ext,181.0193,13.18193,0.7818
1b,cortex,ext,215.2695,15.34728,0.7777
1b,cortex,ext,256.0000,17.92233,0.7742
1b,cortex,ext,304.4370,20.98461,0.7711
1b,cortex,ext,362.0387,24.62629,0.7685
1b,cortex,ext,430.5390,28.95700,0.7662
1b,cortex,ext,512.0000,34.10711,0.7643
1b,cortex,ext,608.8740,40.23165,0.7627
1b,cortex,ext,724.0773,47.51501,0.7613
1b,cortex,ext,861.0779,56.17643,0.7601
1b,cortex,ext,1024.0000,66.47665,0.7591
1b,cortex,mark,4.0000,1.99045,0.9896
1b,cortex,mark,8.0000,2.24334,0.9559
1b,cortex,mark,16.0000,2.74911,0.9109
1b,cortex,mark,32.0000,3.76066,0.8625
1b,cortex,mark,64.0000,5.78376,0.8210
1b,band,band,4.0000,2.01130,1.0000
1b,band,band,4.7568,2.07479,1.0000
1b,band,band,5.6569,2.15029,1.0000
1b,band,band,6.7272,2.24007,1.0000
1b,band,band,8.0000,2.34684,1.0000
1b,band,band,9.5137,2.47382,1.0000
1b,band,band,11.3137,2.62482,1.0000
1b,band,band,13.4543,2.80439,1.0000
1b,band,band,16.0000,3.01793,1.0000
1b,band,band,19.0273,3.27188,1.0000
1b,band,band,22.6274,3.57388,1.0000
1b,band,band,26.9087,3.93302,1.0000
1b,band,band,32.0000,4.36011,1.0000
1b,band,band,38.0546,4.86801,1.0000
1b,band,band,45.2548,5.47201,1.0000
1b,band,band,53.8174,6.19028,1.0000
1b,band,band,64.0000,7.04447,1.0000
1b,band,band,76.1093,8.06026,1.0000
1b,band,band,90.5097,9.26826,1.0000
1b,band,band,107.6347,10.70481,1.0000
1b,band,band,128.0000,12.41317,1.0000
1b,band,band,152.2185,14.44477,1.0000
1b,band,band,181.0193,16.86076,1.0000
1b,band,band,215.2695,19.73387,1.0000
1b,band,band,256.0000,23.15059,1.0000
1b,band,band,304.4370,27.21378,1.0000
1b,band,band,362.0387,32.04576,1.0000
1b,band,band,430.5390,37.79198,1.0000
1b,band,band,512.0000,44.62543,1.0000
1b,band,band,608.8740,52.75181,1.0000
1b,band,band,724.0773,62.41577,1.0000
1b,band,band,861.0779,73.90821,1.0000
1b,band,band,1024.0000,87.57510,1.0000
1b,band,band,1024.0000,66.47665,0.7591
1b,band,band,861.0779,56.17643,0.7601
1b,band,band,724.0773,47.51501,0.7613
1b,band,band,608.8740,40.23165,0.7627
1b,band,band,512.0000,34.10711,0.7643
1b,band,band,430.5390,28.95700,0.7662
1b,band,band,362.0387,24.62629,0.7685
1b,band,band,304.4370,20.98461,0.7711
1b,band,band,256.0000,17.92233,0.7742
1b,band,band,215.2695,15.34728,0.7777
1b,band,band,181.0193,13.18193,0.7818
1b,band,band,152.2185,11.36109,0.7865
1b,band,band,128.0000,9.82995,0.7919
1b,band,band,107.6347,8.54242,0.7980
1b,band,band,90.5097,7.45974,0.8049
1b,band,band,76.1093,6.54933,0.8125
1b,band,band,64.0000,5.78376,0.8210
1b,band,band,53.8174,5.13999,0.8303
1b,band,band,45.2548,4.59865,0.8404
1b,band,band,38.0546,4.14344,0.8512
1b,band,band,32.0000,3.76066,0.8625
1b,band,band,26.9087,3.43878,0.8743
1b,band,band,22.6274,3.16811,0.8865
1b,band,band,19.0273,2.94050,0.8987
1b,band,band,16.0000,2.74911,0.9109
1b,band,band,13.4543,2.58817,0.9229
1b,band,band,11.3137,2.45284,0.9345
1b,band,band,9.5137,2.33903,0.9455
1b,band,band,8.0000,2.24334,0.9559
1b,band,band,6.7272,2.16287,0.9655
1b,band,band,5.6569,2.09520,0.9744
1b,band,band,4.7568,2.03830,0.9824
1b,band,band,4.0000,1.99045,0.9896


==> figures/exps/raw_data/derived/flops_length_notes.csv <==
scale,x_last,ratio_last,label_last,limit,label_limit
100m,64,0.8366,0.84$\times$,0.8079,$S\to\infty$: 0.81$\times$
200m,64,0.8053,0.81$\times$,0.7646,$S\to\infty$: 0.76$\times$
500m,64,0.8016,0.80$\times$,0.7454,$S\to\infty$: 0.75$\times$
1b,64,0.8210,0.82$\times$,0.7537,$S\to\infty$: 0.75$\times$


==> figures/exps/raw_data/derived/ksched_points.csv <==
arm,family,label,mean_k,depth,ce,eplus,eminus,order_x,lab_pos,lab2_pos
hyb_flatlate,paper,ramp up,5.706,17,3.0923,0.0000,0.0042,-0.16,none,below
hyb_mirror,mirror,ramp down,5.706,17,3.1010,0.0000,0.0000,0.16,e,above
hyb_uni2,uniform,,2.000,20,3.5823,0.0000,0.0000,,none,none
hyb_uni4,uniform,,4.000,18,3.1922,0.0000,0.0000,,none,none
hyb_uni6,uniform,,6.000,16,3.1567,0.0000,0.0000,,none,none
hyb_uni8,uniform,,8.000,16,3.1479,0.0000,0.0000,,none,none
hyb_step38,twolevel,step up,5.353,17,3.1687,0.0000,0.0000,0.72,e,above
hyb_step83,twolevel,step down,5.353,17,3.1360,0.0000,0.0000,1.00,ne,below
hyb_alt38,twolevel,alternating,5.353,17,3.1340,0.0000,0.0000,1.28,sw,above
hyb_ushape,symmetric,dense ends,5.333,18,3.1181,0.0000,0.0000,1.84,e,above
hyb_diamond,symmetric,dense middle,5.333,18,3.0884,0.0000,0.0012,2.16,w,below
k2ramp,context,,4.667,18,3.1060,0.0000,0.0000,,none,none
k4ramp,context,,5.941,17,3.1025,0.0000,0.0000,,none,none
tight66,context,,4.778,18,3.1149,0.0000,0.0000,,none,none
deep19,context,,3.895,19,3.1251,0.0000,0.0000,,none,none
ramp7f,context,,5.111,18,3.1151,0.0000,0.0000,,none,none
mid5c_p,context,,5.000,17,3.1057,0.0000,0.0000,,none,none


==> figures/exps/raw_data/derived/ksched_refs.csv <==
dense,moelo,moehi,band,halfband,unitwo,unifour,clipx,ylo,yhi,oylo,oyhi
3.2931,3.1077,3.1128,3.0902,0.01,3.582,3.1922,3.345,3.06,3.32,3.075,3.185


==> figures/exps/raw_data/derived/scaling_axis.csv <==
xlo,xhi,ylo,yhi,rlim,rello,relhi
0.0129085,18.9318,2.3490,3.6786,0.0108,-0.0633,0.2203


==> figures/exps/raw_data/derived/scaling_fits.csv <==
series,A,alpha,B,rms,xmin,xmax,eq
dense,1.60393,0.0921056,1.31297,0.0007,0.0235601,3.49533,$L=1.60\thinspace F^{-0.092}+1.31$
moe,1.36758,0.101022,1.38796,0.0019,0.0235601,3.49186,$L=1.37\thinspace F^{-0.101}+1.39$
cortex,1.36445,0.101051,1.36332,0.0058,0.0232354,3.45575,$L=1.36\thinspace F^{-0.101}+1.36$


==> figures/exps/raw_data/derived/scaling_multiples.csv <==
rung,xstar,y,xmoe,moe,xdense,dense
100m,0.0232354,3.3562,0.0272105,$\times$1.17,0.0722045,$\times$3.1
200m,0.10002,3.0923,0.113144,$\times$1.13,0.324079,$\times$3.2
500m,0.761805,2.7578,0.983779,$\times$1.29,3.1086,$\times$4.1
1b,3.45575,2.5706,4.21324,$\times$1.22,14.0235,$\times$4.1


==> figures/exps/raw_data/derived/scaling_points.csv <==
series,rung,x,ce,twin,resid,rel
dense,100m,0.0235601,3.5779,0.0000,-0.0003,0.1928
dense,200m,0.101979,3.2931,0.0000,0.0009,0.1828
dense,500m,0.778308,2.9534,0.0000,-0.0010,0.1628
dense,1b,3.49533,2.7427,0.0000,0.0004,0.1496
moe,100m,0.0235601,3.3859,0.0000,0.0008,0.0008
moe,200m,0.102149,3.1077,0.0051,-0.0023,-0.0023
moe,500m,0.778308,2.7932,0.0000,0.0026,0.0026
moe,1b,3.49186,2.5921,0.0000,-0.0012,-0.0012
cortex,100m,0.0232354,3.3562,0.0000,-0.0027,-0.0317
cortex,200m,0.10002,3.0923,-0.0042,0.0071,-0.0214
cortex,500m,0.761805,2.7578,0.0000,-0.0080,-0.0358
cortex,1b,3.45575,2.5706,0.0000,0.0035,-0.0239


==> figures/exps/raw_data/derived/scaling_rungs.csv <==
rung,x,label
100m,0.0235601,100m\\5B tok
200m,0.101979,200m\\10B tok
500m,0.778308,500m\\25B tok
1b,3.49533,1b\\50B tok


==> figures/exps/raw_data/derived/scalingswa_axis.csv <==
xlo,xhi,ylo,yhi,rlim,rello,relhi
0.0118945,5.68787,2.3912,3.4674,0.0108,-0.0447,0.0079


==> figures/exps/raw_data/derived/scalingswa_fits.csv <==
series,A,alpha,B,rms,xmin,xmax,eq
dense,1.60393,0.0921056,1.31297,0.0007,0.0235601,3.49533,$L=1.60\thinspace F^{-0.092}+1.31$
moe,1.36758,0.101022,1.38796,0.0019,0.0235601,3.49186,$L=1.37\thinspace F^{-0.101}+1.39$
cortex,1.36445,0.101051,1.36332,0.0058,0.0232354,3.45575,$L=1.36\thinspace F^{-0.101}+1.36$
swa,1.35205,0.0990762,1.38391,0.0035,0.0232666,3.43926,$L=1.35\thinspace F^{-0.099}+1.38$
swactl,1.04389,0.125304,1.69218,0.0014,0.0214101,3.33301,$L=1.04\thinspace F^{-0.125}+1.69$
swauni,1.25105,0.107089,1.49145,0.0008,0.0214101,3.33301,$L=1.25\thinspace F^{-0.107}+1.49$


==> figures/exps/raw_data/derived/scalingswa_multiples.csv <==
rung,xstar,y,xmoe,moe
100m,0.0232354,3.3562,0.0272105,$\times$1.17
200m,0.10002,3.0923,0.113144,$\times$1.13
500m,0.761805,2.7578,0.983779,$\times$1.29
1b,3.45575,2.5706,4.21324,$\times$1.22


==> figures/exps/raw_data/derived/scalingswa_points.csv <==
series,rung,x,ce,twin,resid,rel
dense,100m,0.0235601,3.5779,0.0000,-0.0003,0.1928
dense,200m,0.101979,3.2931,0.0000,0.0009,0.1828
dense,500m,0.778308,2.9534,0.0000,-0.0010,0.1628
dense,1b,3.49533,2.7427,0.0000,0.0004,0.1496
moe,100m,0.0235601,3.3859,0.0000,0.0008,0.0008
moe,200m,0.102149,3.1077,0.0051,-0.0023,-0.0023
moe,500m,0.778308,2.7932,0.0000,0.0026,0.0026
moe,1b,3.49186,2.5921,0.0000,-0.0012,-0.0012
cortex,100m,0.0232354,3.3562,0.0000,-0.0027,-0.0317
cortex,200m,0.10002,3.0923,-0.0042,0.0071,-0.0214
cortex,500m,0.761805,2.7578,0.0000,-0.0080,-0.0358
cortex,1b,3.45575,2.5706,0.0000,0.0035,-0.0239
swa,100m,0.0232666,3.3480,0.0000,0.0016,-0.0396
swa,200m,0.099857,3.0784,0.0000,-0.0043,-0.0355
swa,500m,0.762204,2.7776,0.0000,0.0048,-0.0160
swa,1b,3.43926,2.5781,0.0000,-0.0021,-0.0170
swactl,100m,0.0214101,3.3826,0.0000,0.0006,-0.0219
swactl,200m,0.0937577,3.0948,0.0000,-0.0017,-0.0302
swactl,500m,0.730838,2.7799,0.0000,0.0020,-0.0197
swactl,1b,3.33301,2.5890,0.0000,-0.0009,-0.0099
swauni,100m,0.0214101,3.3800,0.0000,0.0003,-0.0245
swauni,200m,0.0937577,3.1025,0.0000,-0.0009,-0.0225
swauni,500m,0.730838,2.7863,0.0000,0.0011,-0.0133
swauni,1b,3.33301,2.5907,0.0000,-0.0005,-0.0082


==> figures/exps/raw_data/derived/scalingswa_rungs.csv <==
rung,x,label
100m,0.0235601,100m\\5B tok
200m,0.102149,200m\\10B tok
500m,0.778308,500m\\25B tok
1b,3.49186,1b\\50B tok


==> figures/exps/raw_data/routing/balance_depth.csv <==
arm,family,view,layer,routers,num_choices,top_k,structural,eff,eff_min,eff_max,eff_norm,eff_norm_min,eff_norm_max,eff_joint,eff_joint_norm,zero_observed,underused_half,underused_tenth,share_zero,share_tenth,share_half,share_under,ratio_max,ratio_min,token_entropy_norm,topk_gate_entropy_norm,valid_tokens
flatq12,group,mix,0,1,8,3,0,7.69252,7.69252,7.69252,0.961565,0.961565,0.961565,7.69252,0.961565,0,0,0,0,0,0,0,1.46695,0.682238,0.954373,0.931598,10485760
flatq12,group,mix,1,1,8,3,0,7.69252,7.69252,7.69252,0.961565,0.961565,0.961565,7.69252,0.961565,0,0,0,0,0,0,0,1.46695,0.682238,0.954373,0.931598,10485760
flatq12,group,mix,2,1,8,3,0,7.69252,7.69252,7.69252,0.961565,0.961565,0.961565,7.69252,0.961565,0,0,0,0,0,0,0,1.46695,0.682238,0.954373,0.931598,10485760
flatq12,group,mix,3,1,8,4,0,7.69484,7.69484,7.69484,0.961855,0.961855,0.961855,7.69484,0.961855,0,0,0,0,0,0,0,1.36863,0.594274,0.985002,0.987367,10485760
flatq12,group,mix,4,1,8,4,0,7.69484,7.69484,7.69484,0.961855,0.961855,0.961855,7.69484,0.961855,0,0,0,0,0,0,0,1.36863,0.594274,0.985002,0.987367,10485760
flatq12,group,mix,5,1,8,4,0,7.69484,7.69484,7.69484,0.961855,0.961855,0.961855,7.69484,0.961855,0,0,0,0,0,0,0,1.36863,0.594274,0.985002,0.987367,10485760
flatq12,group,mix,6,1,8,5,0,7.78149,7.78149,7.78149,0.972687,0.972687,0.972687,7.78149,0.972687,0,0,0,0,0,0,0,1.2525,0.612599,0.989849,0.994269,10485760
flatq12,group,mix,7,1,8,5,0,7.78149,7.78149,7.78149,0.972687,0.972687,0.972687,7.78149,0.972687,0,0,0,0,0,0,0,1.2525,0.612599,0.989849,0.994269,10485760
flatq12,group,mix,8,1,8,5,0,7.78149,7.78149,7.78149,0.972687,0.972687,0.972687,7.78149,0.972687,0,0,0,0,0,0,0,1.2525,0.612599,0.989849,0.994269,10485760
flatq12,group,mix,9,1,8,6,0,7.78867,7.78867,7.78867,0.973583,0.973583,0.973583,7.78867,0.973583,0,0,0,0,0,0,0,1.22967,0.653239,0.988477,0.992345,10485760
flatq12,group,mix,10,1,8,6,0,7.78867,7.78867,7.78867,0.973583,0.973583,0.973583,7.78867,0.973583,0,0,0,0,0,0,0,1.22967,0.653239,0.988477,0.992345,10485760
flatq12,group,mix,11,1,8,6,0,7.78867,7.78867,7.78867,0.973583,0.973583,0.973583,7.78867,0.973583,0,0,0,0,0,0,0,1.22967,0.653239,0.988477,0.992345,10485760
flatq12,group,mix,12,1,8,6,0,7.78867,7.78867,7.78867,0.973583,0.973583,0.973583,7.78867,0.973583,0,0,0,0,0,0,0,1.22967,0.653239,0.988477,0.992345,10485760
flatq12,group,mix,13,1,8,6,0,7.8722,7.8722,7.8722,0.984025,0.984025,0.984025,7.8722,0.984025,0,0,0,0,0,0,0,1.15712,0.6386,0.994857,0.996821,10485760
flatq12,group,mix,14,1,8,6,0,7.8722,7.8722,7.8722,0.984025,0.984025,0.984025,7.8722,0.984025,0,0,0,0,0,0,0,1.15712,0.6386,0.994857,0.996821,10485760
flatq12,group,mix,15,1,8,6,0,7.8722,7.8722,7.8722,0.984025,0.984025,0.984025,7.8722,0.984025,0,0,0,0,0,0,0,1.15712,0.6386,0.994857,0.996821,10485760
flatq12,group,mix,16,1,8,6,0,7.8722,7.8722,7.8722,0.984025,0.984025,0.984025,7.8722,0.984025,0,0,0,0,0,0,0,1.15712,0.6386,0.994857,0.996821,10485760
flatq12,group,mix,17,1,8,7,0,7.96538,7.96538,7.96538,0.995673,0.995673,0.995673,7.96538,0.995673,0,0,0,0,0,0,0,1.06394,0.775009,0.995427,0.997709,10485760
flatq12,group,mix,18,1,8,7,0,7.96538,7.96538,7.96538,0.995673,0.995673,0.995673,7.96538,0.995673,0,0,0,0,0,0,0,1.06394,0.775009,0.995427,0.997709,10485760
flatq12,group,mix,19,1,8,7,0,7.96538,7.96538,7.96538,0.995673,0.995673,0.995673,7.96538,0.995673,0,0,0,0,0,0,0,1.06394,0.775009,0.995427,0.997709,10485760
flatq12,group,mix,20,1,8,7,0,7.96538,7.96538,7.96538,0.995673,0.995673,0.995673,7.96538,0.995673,0,0,0,0,0,0,0,1.06394,0.775009,0.995427,0.997709,10485760
flatq12,group,mix,21,1,8,7,0,7.96538,7.96538,7.96538,0.995673,0.995673,0.995673,7.96538,0.995673,0,0,0,0,0,0,0,1.06394,0.775009,0.995427,0.997709,10485760
flatq12,group,mix,22,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.99939,0.99939,10485760
flatq12,group,mix,23,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.99939,0.99939,10485760
flatq12,group,mix,24,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.99939,0.99939,10485760
flatq12,group,dclm,0,1,8,3,0,7.99478,7.99478,7.99478,0.999348,0.999348,0.999348,7.99478,0.999348,0,0,0,0,0,0,0,1.05208,0.947062,0.952686,0.927853,2097152
flatq12,group,dclm,1,1,8,3,0,7.99478,7.99478,7.99478,0.999348,0.999348,0.999348,7.99478,0.999348,0,0,0,0,0,0,0,1.05208,0.947062,0.952686,0.927853,2097152
flatq12,group,dclm,2,1,8,3,0,7.99478,7.99478,7.99478,0.999348,0.999348,0.999348,7.99478,0.999348,0,0,0,0,0,0,0,1.05208,0.947062,0.952686,0.927853,2097152
flatq12,group,dclm,3,1,8,4,0,7.99749,7.99749,7.99749,0.999686,0.999686,0.999686,7.99749,0.999686,0,0,0,0,0,0,0,1.03438,0.951269,0.985217,0.988157,2097152
flatq12,group,dclm,4,1,8,4,0,7.99749,7.99749,7.99749,0.999686,0.999686,0.999686,7.99749,0.999686,0,0,0,0,0,0,0,1.03438,0.951269,0.985217,0.988157,2097152
flatq12,group,dclm,5,1,8,4,0,7.99749,7.99749,7.99749,0.999686,0.999686,0.999686,7.99749,0.999686,0,0,0,0,0,0,0,1.03438,0.951269,0.985217,0.988157,2097152
flatq12,group,dclm,6,1,8,5,0,7.99658,7.99658,7.99658,0.999572,0.999572,0.999572,7.99658,0.999572,0,0,0,0,0,0,0,1.03554,0.955219,0.990197,0.994429,2097152
flatq12,group,dclm,7,1,8,5,0,7.99658,7.99658,7.99658,0.999572,0.999572,0.999572,7.99658,0.999572,0,0,0,0,0,0,0,1.03554,0.955219,0.990197,0.994429,2097152
flatq12,group,dclm,8,1,8,5,0,7.99658,7.99658,7.99658,0.999572,0.999572,0.999572,7.99658,0.999572,0,0,0,0,0,0,0,1.03554,0.955219,0.990197,0.994429,2097152
flatq12,group,dclm,9,1,8,6,0,7.98636,7.98636,7.98636,0.998294,0.998294,0.998294,7.98636,0.998294,0,0,0,0,0,0,0,1.1074,0.935731,0.98522,0.989312,2097152
flatq12,group,dclm,10,1,8,6,0,7.98636,7.98636,7.98636,0.998294,0.998294,0.998294,7.98636,0.998294,0,0,0,0,0,0,0,1.1074,0.935731,0.98522,0.989312,2097152
flatq12,group,dclm,11,1,8,6,0,7.98636,7.98636,7.98636,0.998294,0.998294,0.998294,7.98636,0.998294,0,0,0,0,0,0,0,1.1074,0.935731,0.98522,0.989312,2097152
flatq12,group,dclm,12,1,8,6,0,7.98636,7.98636,7.98636,0.998294,0.998294,0.998294,7.98636,0.998294,0,0,0,0,0,0,0,1.1074,0.935731,0.98522,0.989312,2097152
flatq12,group,dclm,13,1,8,6,0,7.99728,7.99728,7.99728,0.99966,0.99966,0.99966,7.99728,0.99966,0,0,0,0,0,0,0,1.02014,0.953063,0.994843,0.996726,2097152
flatq12,group,dclm,14,1,8,6,0,7.99728,7.99728,7.99728,0.99966,0.99966,0.99966,7.99728,0.99966,0,0,0,0,0,0,0,1.02014,0.953063,0.994843,0.996726,2097152
flatq12,group,dclm,15,1,8,6,0,7.99728,7.99728,7.99728,0.99966,0.99966,0.99966,7.99728,0.99966,0,0,0,0,0,0,0,1.02014,0.953063,0.994843,0.996726,2097152
flatq12,group,dclm,16,1,8,6,0,7.99728,7.99728,7.99728,0.99966,0.99966,0.99966,7.99728,0.99966,0,0,0,0,0,0,0,1.02014,0.953063,0.994843,0.996726,2097152
flatq12,group,dclm,17,1,8,7,0,7.99883,7.99883,7.99883,0.999853,0.999853,0.999853,7.99883,0.999853,0,0,0,0,0,0,0,1.01608,0.95727,0.996932,0.998352,2097152
flatq12,group,dclm,18,1,8,7,0,7.99883,7.99883,7.99883,0.999853,0.999853,0.999853,7.99883,0.999853,0,0,0,0,0,0,0,1.01608,0.95727,0.996932,0.998352,2097152
flatq12,group,dclm,19,1,8,7,0,7.99883,7.99883,7.99883,0.999853,0.999853,0.999853,7.99883,0.999853,0,0,0,0,0,0,0,1.01608,0.95727,0.996932,0.998352,2097152
flatq12,group,dclm,20,1,8,7,0,7.99883,7.99883,7.99883,0.999853,0.999853,0.999853,7.99883,0.999853,0,0,0,0,0,0,0,1.01608,0.95727,0.996932,0.998352,2097152
flatq12,group,dclm,21,1,8,7,0,7.99883,7.99883,7.99883,0.999853,0.999853,0.999853,7.99883,0.999853,0,0,0,0,0,0,0,1.01608,0.95727,0.996932,0.998352,2097152
flatq12,group,dclm,22,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999417,0.999417,2097152
flatq12,group,dclm,23,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999417,0.999417,2097152
flatq12,group,dclm,24,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999417,0.999417,2097152
flatq12,group,pg19,0,1,8,3,0,7.98196,7.98196,7.98196,0.997745,0.997745,0.997745,7.98196,0.997745,0,0,0,0,0,0,0,1.06505,0.876254,0.946885,0.918587,2097152
flatq12,group,pg19,1,1,8,3,0,7.98196,7.98196,7.98196,0.997745,0.997745,0.997745,7.98196,0.997745,0,0,0,0,0,0,0,1.06505,0.876254,0.946885,0.918587,2097152
flatq12,group,pg19,2,1,8,3,0,7.98196,7.98196,7.98196,0.997745,0.997745,0.997745,7.98196,0.997745,0,0,0,0,0,0,0,1.06505,0.876254,0.946885,0.918587,2097152
flatq12,group,pg19,3,1,8,4,0,7.98915,7.98915,7.98915,0.998643,0.998643,0.998643,7.98915,0.998643,0,0,0,0,0,0,0,1.0734,0.91982,0.986282,0.98936,2097152
flatq12,group,pg19,4,1,8,4,0,7.98915,7.98915,7.98915,0.998643,0.998643,0.998643,7.98915,0.998643,0,0,0,0,0,0,0,1.0734,0.91982,0.986282,0.98936,2097152
flatq12,group,pg19,5,1,8,4,0,7.98915,7.98915,7.98915,0.998643,0.998643,0.998643,7.98915,0.998643,0,0,0,0,0,0,0,1.0734,0.91982,0.986282,0.98936,2097152
flatq12,group,pg19,6,1,8,5,0,7.97209,7.97209,7.97209,0.996512,0.996512,0.996512,7.97209,0.996512,0,0,0,0,0,0,0,1.14402,0.860108,0.990462,0.994321,2097152
flatq12,group,pg19,7,1,8,5,0,7.97209,7.97209,7.97209,0.996512,0.996512,0.996512,7.97209,0.996512,0,0,0,0,0,0,0,1.14402,0.860108,0.990462,0.994321,2097152
flatq12,group,pg19,8,1,8,5,0,7.97209,7.97209,7.97209,0.996512,0.996512,0.996512,7.97209,0.996512,0,0,0,0,0,0,0,1.14402,0.860108,0.990462,0.994321,2097152
flatq12,group,pg19,9,1,8,6,0,7.87263,7.87263,7.87263,0.984078,0.984078,0.984078,7.87263,0.984078,0,0,0,0,0,0,0,1.24554,0.644946,0.988412,0.990726,2097152
flatq12,group,pg19,10,1,8,6,0,7.87263,7.87263,7.87263,0.984078,0.984078,0.984078,7.87263,0.984078,0,0,0,0,0,0,0,1.24554,0.644946,0.988412,0.990726,2097152
flatq12,group,pg19,11,1,8,6,0,7.87263,7.87263,7.87263,0.984078,0.984078,0.984078,7.87263,0.984078,0,0,0,0,0,0,0,1.24554,0.644946,0.988412,0.990726,2097152
flatq12,group,pg19,12,1,8,6,0,7.87263,7.87263,7.87263,0.984078,0.984078,0.984078,7.87263,0.984078,0,0,0,0,0,0,0,1.24554,0.644946,0.988412,0.990726,2097152
flatq12,group,pg19,13,1,8,6,0,7.99262,7.99262,7.99262,0.999077,0.999077,0.999077,7.99262,0.999077,0,0,0,0,0,0,0,1.07987,0.952229,0.995233,0.996823,2097152
flatq12,group,pg19,14,1,8,6,0,7.99262,7.99262,7.99262,0.999077,0.999077,0.999077,7.99262,0.999077,0,0,0,0,0,0,0,1.07987,0.952229,0.995233,0.996823,2097152
flatq12,group,pg19,15,1,8,6,0,7.99262,7.99262,7.99262,0.999077,0.999077,0.999077,7.99262,0.999077,0,0,0,0,0,0,0,1.07987,0.952229,0.995233,0.996823,2097152
flatq12,group,pg19,16,1,8,6,0,7.99262,7.99262,7.99262,0.999077,0.999077,0.999077,7.99262,0.999077,0,0,0,0,0,0,0,1.07987,0.952229,0.995233,0.996823,2097152
flatq12,group,pg19,17,1,8,7,0,7.99671,7.99671,7.99671,0.999588,0.999588,0.999588,7.99671,0.999588,0,0,0,0,0,0,0,1.05086,0.943799,0.99768,0.998524,2097152
flatq12,group,pg19,18,1,8,7,0,7.99671,7.99671,7.99671,0.999588,0.999588,0.999588,7.99671,0.999588,0,0,0,0,0,0,0,1.05086,0.943799,0.99768,0.998524,2097152
flatq12,group,pg19,19,1,8,7,0,7.99671,7.99671,7.99671,0.999588,0.999588,0.999588,7.99671,0.999588,0,0,0,0,0,0,0,1.05086,0.943799,0.99768,0.998524,2097152
flatq12,group,pg19,20,1,8,7,0,7.99671,7.99671,7.99671,0.999588,0.999588,0.999588,7.99671,0.999588,0,0,0,0,0,0,0,1.05086,0.943799,0.99768,0.998524,2097152
flatq12,group,pg19,21,1,8,7,0,7.99671,7.99671,7.99671,0.999588,0.999588,0.999588,7.99671,0.999588,0,0,0,0,0,0,0,1.05086,0.943799,0.99768,0.998524,2097152
flatq12,group,pg19,22,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999463,0.999463,2097152
flatq12,group,pg19,23,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999463,0.999463,2097152
flatq12,group,pg19,24,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999463,0.999463,2097152
flatq12,group,owm,0,1,8,3,0,7.91865,7.91865,7.91865,0.989831,0.989831,0.989831,7.91865,0.989831,0,0,0,0,0,0,0,1.245,0.792337,0.95328,0.92927,2097152
flatq12,group,owm,1,1,8,3,0,7.91865,7.91865,7.91865,0.989831,0.989831,0.989831,7.91865,0.989831,0,0,0,0,0,0,0,1.245,0.792337,0.95328,0.92927,2097152
flatq12,group,owm,2,1,8,3,0,7.91865,7.91865,7.91865,0.989831,0.989831,0.989831,7.91865,0.989831,0,0,0,0,0,0,0,1.245,0.792337,0.95328,0.92927,2097152
flatq12,group,owm,3,1,8,4,0,7.87896,7.87896,7.87896,0.98487,0.98487,0.98487,7.87896,0.98487,0,0,0,0,0,0,0,1.23046,0.718969,0.982537,0.985271,2097152
flatq12,group,owm,4,1,8,4,0,7.87896,7.87896,7.87896,0.98487,0.98487,0.98487,7.87896,0.98487,0,0,0,0,0,0,0,1.23046,0.718969,0.982537,0.985271,2097152
flatq12,group,owm,5,1,8,4,0,7.87896,7.87896,7.87896,0.98487,0.98487,0.98487,7.87896,0.98487,0,0,0,0,0,0,0,1.23046,0.718969,0.982537,0.985271,2097152
flatq12,group,owm,6,1,8,5,0,7.86316,7.86316,7.86316,0.982895,0.982895,0.982895,7.86316,0.982895,0,0,0,0,0,0,0,1.20135,0.704095,0.989983,0.99447,2097152
flatq12,group,owm,7,1,8,5,0,7.86316,7.86316,7.86316,0.982895,0.982895,0.982895,7.86316,0.982895,0,0,0,0,0,0,0,1.20135,0.704095,0.989983,0.99447,2097152
flatq12,group,owm,8,1,8,5,0,7.86316,7.86316,7.86316,0.982895,0.982895,0.982895,7.86316,0.982895,0,0,0,0,0,0,0,1.20135,0.704095,0.989983,0.99447,2097152
flatq12,group,owm,9,1,8,6,0,7.50612,7.50612,7.50612,0.938265,0.938265,0.938265,7.50612,0.938265,0,1,0,0,0,0.125,0.125,1.27986,0.290565,0.990836,0.994125,2097152
flatq12,group,owm,10,1,8,6,0,7.50612,7.50612,7.50612,0.938265,0.938265,0.938265,7.50612,0.938265,0,1,0,0,0,0.125,0.125,1.27986,0.290565,0.990836,0.994125,2097152
flatq12,group,owm,11,1,8,6,0,7.50612,7.50612,7.50612,0.938265,0.938265,0.938265,7.50612,0.938265,0,1,0,0,0,0.125,0.125,1.27986,0.290565,0.990836,0.994125,2097152
flatq12,group,owm,12,1,8,6,0,7.50612,7.50612,7.50612,0.938265,0.938265,0.938265,7.50612,0.938265,0,1,0,0,0,0.125,0.125,1.27986,0.290565,0.990836,0.994125,2097152
flatq12,group,owm,13,1,8,6,0,7.88975,7.88975,7.88975,0.986219,0.986219,0.986219,7.88975,0.986219,0,0,0,0,0,0,0,1.15248,0.688475,0.99427,0.996279,2097152
flatq12,group,owm,14,1,8,6,0,7.88975,7.88975,7.88975,0.986219,0.986219,0.986219,7.88975,0.986219,0,0,0,0,0,0,0,1.15248,0.688475,0.99427,0.996279,2097152
flatq12,group,owm,15,1,8,6,0,7.88975,7.88975,7.88975,0.986219,0.986219,0.986219,7.88975,0.986219,0,0,0,0,0,0,0,1.15248,0.688475,0.99427,0.996279,2097152
flatq12,group,owm,16,1,8,6,0,7.88975,7.88975,7.88975,0.986219,0.986219,0.986219,7.88975,0.986219,0,0,0,0,0,0,0,1.15248,0.688475,0.99427,0.996279,2097152
flatq12,group,owm,17,1,8,7,0,7.97023,7.97023,7.97023,0.996278,0.996278,0.996278,7.97023,0.996278,0,0,0,0,0,0,0,1.07938,0.810645,0.996074,0.997842,2097152
flatq12,group,owm,18,1,8,7,0,7.97023,7.97023,7.97023,0.996278,0.996278,0.996278,7.97023,0.996278,0,0,0,0,0,0,0,1.07938,0.810645,0.996074,0.997842,2097152
flatq12,group,owm,19,1,8,7,0,7.97023,7.97023,7.97023,0.996278,0.996278,0.996278,7.97023,0.996278,0,0,0,0,0,0,0,1.07938,0.810645,0.996074,0.997842,2097152
flatq12,group,owm,20,1,8,7,0,7.97023,7.97023,7.97023,0.996278,0.996278,0.996278,7.97023,0.996278,0,0,0,0,0,0,0,1.07938,0.810645,0.996074,0.997842,2097152
flatq12,group,owm,21,1,8,7,0,7.97023,7.97023,7.97023,0.996278,0.996278,0.996278,7.97023,0.996278,0,0,0,0,0,0,0,1.07938,0.810645,0.996074,0.997842,2097152
flatq12,group,owm,22,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999425,0.999425,2097152
flatq12,group,owm,23,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999425,0.999425,2097152
flatq12,group,owm,24,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999425,0.999425,2097152
flatq12,group,algstack,0,1,8,3,0,7.12477,7.12477,7.12477,0.890596,0.890596,0.890596,7.12477,0.890596,0,2,0,0,0,0.25,0.25,1.81475,0.389637,0.963402,0.940709,2097152
flatq12,group,algstack,1,1,8,3,0,7.12477,7.12477,7.12477,0.890596,0.890596,0.890596,7.12477,0.890596,0,2,0,0,0,0.25,0.25,1.81475,0.389637,0.963402,0.940709,2097152
flatq12,group,algstack,2,1,8,3,0,7.12477,7.12477,7.12477,0.890596,0.890596,0.890596,7.12477,0.890596,0,2,0,0,0,0.25,0.25,1.81475,0.389637,0.963402,0.940709,2097152
flatq12,group,algstack,3,1,8,4,0,6.63022,6.63022,6.63022,0.828777,0.828777,0.828777,6.63022,0.828777,0,2,0,0,0,0.25,0.25,1.74988,0.176604,0.983581,0.983756,2097152
flatq12,group,algstack,4,1,8,4,0,6.63022,6.63022,6.63022,0.828777,0.828777,0.828777,6.63022,0.828777,0,2,0,0,0,0.25,0.25,1.74988,0.176604,0.983581,0.983756,2097152
flatq12,group,algstack,5,1,8,4,0,6.63022,6.63022,6.63022,0.828777,0.828777,0.828777,6.63022,0.828777,0,2,0,0,0,0.25,0.25,1.74988,0.176604,0.983581,0.983756,2097152
flatq12,group,algstack,6,1,8,5,0,7.00584,7.00584,7.00584,0.87573,0.87573,0.87573,7.00584,0.87573,0,1,0,0,0,0.125,0.125,1.54871,0.178068,0.990568,0.995028,2097152
flatq12,group,algstack,7,1,8,5,0,7.00584,7.00584,7.00584,0.87573,0.87573,0.87573,7.00584,0.87573,0,1,0,0,0,0.125,0.125,1.54871,0.178068,0.990568,0.995028,2097152
flatq12,group,algstack,8,1,8,5,0,7.00584,7.00584,7.00584,0.87573,0.87573,0.87573,7.00584,0.87573,0,1,0,0,0,0.125,0.125,1.54871,0.178068,0.990568,0.995028,2097152
flatq12,group,algstack,9,1,8,6,0,6.69656,6.69656,6.69656,0.83707,0.83707,0.83707,6.69656,0.83707,0,2,1,0,0.125,0.125,0.25,1.33263,0.0437419,0.98755,0.994483,2097152
flatq12,group,algstack,10,1,8,6,0,6.69656,6.69656,6.69656,0.83707,0.83707,0.83707,6.69656,0.83707,0,2,1,0,0.125,0.125,0.25,1.33263,0.0437419,0.98755,0.994483,2097152
flatq12,group,algstack,11,1,8,6,0,6.69656,6.69656,6.69656,0.83707,0.83707,0.83707,6.69656,0.83707,0,2,1,0,0.125,0.125,0.25,1.33263,0.0437419,0.98755,0.994483,2097152
flatq12,group,algstack,12,1,8,6,0,6.69656,6.69656,6.69656,0.83707,0.83707,0.83707,6.69656,0.83707,0,2,1,0,0.125,0.125,0.25,1.33263,0.0437419,0.98755,0.994483,2097152
flatq12,group,algstack,13,1,8,6,0,7.21387,7.21387,7.21387,0.901734,0.901734,0.901734,7.21387,0.901734,0,1,0,0,0,0.125,0.125,1.3232,0.150775,0.993793,0.996582,2097152
flatq12,group,algstack,14,1,8,6,0,7.21387,7.21387,7.21387,0.901734,0.901734,0.901734,7.21387,0.901734,0,1,0,0,0,0.125,0.125,1.3232,0.150775,0.993793,0.996582,2097152
flatq12,group,algstack,15,1,8,6,0,7.21387,7.21387,7.21387,0.901734,0.901734,0.901734,7.21387,0.901734,0,1,0,0,0,0.125,0.125,1.3232,0.150775,0.993793,0.996582,2097152
flatq12,group,algstack,16,1,8,6,0,7.21387,7.21387,7.21387,0.901734,0.901734,0.901734,7.21387,0.901734,0,1,0,0,0,0.125,0.125,1.3232,0.150775,0.993793,0.996582,2097152
flatq12,group,algstack,17,1,8,7,0,7.81576,7.81576,7.81576,0.97697,0.97697,0.97697,7.81576,0.97697,0,0,0,0,0,0,0,1.13751,0.541938,0.993933,0.99676,2097152
flatq12,group,algstack,18,1,8,7,0,7.81576,7.81576,7.81576,0.97697,0.97697,0.97697,7.81576,0.97697,0,0,0,0,0,0,0,1.13751,0.541938,0.993933,0.99676,2097152
flatq12,group,algstack,19,1,8,7,0,7.81576,7.81576,7.81576,0.97697,0.97697,0.97697,7.81576,0.97697,0,0,0,0,0,0,0,1.13751,0.541938,0.993933,0.99676,2097152
flatq12,group,algstack,20,1,8,7,0,7.81576,7.81576,7.81576,0.97697,0.97697,0.97697,7.81576,0.97697,0,0,0,0,0,0,0,1.13751,0.541938,0.993933,0.99676,2097152
flatq12,group,algstack,21,1,8,7,0,7.81576,7.81576,7.81576,0.97697,0.97697,0.97697,7.81576,0.97697,0,0,0,0,0,0,0,1.13751,0.541938,0.993933,0.99676,2097152
flatq12,group,algstack,22,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999349,0.999349,2097152
flatq12,group,algstack,23,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999349,0.999349,2097152
flatq12,group,algstack,24,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999349,0.999349,2097152
flatq12,group,fw2de,0,1,8,3,0,5.76637,5.76637,5.76637,0.720796,0.720796,0.720796,5.76637,0.720796,0,4,0,0,0,0.5,0.5,2.193,0.224271,0.955613,0.941572,2097152
flatq12,group,fw2de,1,1,8,3,0,5.76637,5.76637,5.76637,0.720796,0.720796,0.720796,5.76637,0.720796,0,4,0,0,0,0.5,0.5,2.193,0.224271,0.955613,0.941572,2097152
flatq12,group,fw2de,2,1,8,3,0,5.76637,5.76637,5.76637,0.720796,0.720796,0.720796,5.76637,0.720796,0,4,0,0,0,0.5,0.5,2.193,0.224271,0.955613,0.941572,2097152
flatq12,group,fw2de,3,1,8,4,0,6.26924,6.26924,6.26924,0.783655,0.783655,0.783655,6.26924,0.783655,0,2,0,0,0,0.25,0.25,1.76626,0.109197,0.987392,0.990292,2097152
flatq12,group,fw2de,4,1,8,4,0,6.26924,6.26924,6.26924,0.783655,0.783655,0.783655,6.26924,0.783655,0,2,0,0,0,0.25,0.25,1.76626,0.109197,0.987392,0.990292,2097152
flatq12,group,fw2de,5,1,8,4,0,6.26924,6.26924,6.26924,0.783655,0.783655,0.783655,6.26924,0.783655,0,2,0,0,0,0.25,0.25,1.76626,0.109197,0.987392,0.990292,2097152
flatq12,group,fw2de,6,1,8,5,0,6.50214,6.50214,6.50214,0.812768,0.812768,0.812768,6.50214,0.812768,0,2,1,0,0.125,0.125,0.25,1.57918,0.0789528,0.988037,0.993097,2097152
flatq12,group,fw2de,7,1,8,5,0,6.50214,6.50214,6.50214,0.812768,0.812768,0.812768,6.50214,0.812768,0,2,1,0,0.125,0.125,0.25,1.57918,0.0789528,0.988037,0.993097,2097152
flatq12,group,fw2de,8,1,8,5,0,6.50214,6.50214,6.50214,0.812768,0.812768,0.812768,6.50214,0.812768,0,2,1,0,0.125,0.125,0.25,1.57918,0.0789528,0.988037,0.993097,2097152
flatq12,group,fw2de,9,1,8,6,0,7.01671,7.01671,7.01671,0.877089,0.877089,0.877089,7.01671,0.877089,0,2,0,0,0,0.25,0.25,1.33284,0.233734,0.990367,0.993077,2097152
flatq12,group,fw2de,10,1,8,6,0,7.01671,7.01671,7.01671,0.877089,0.877089,0.877089,7.01671,0.877089,0,2,0,0,0,0.25,0.25,1.33284,0.233734,0.990367,0.993077,2097152
flatq12,group,fw2de,11,1,8,6,0,7.01671,7.01671,7.01671,0.877089,0.877089,0.877089,7.01671,0.877089,0,2,0,0,0,0.25,0.25,1.33284,0.233734,0.990367,0.993077,2097152
flatq12,group,fw2de,12,1,8,6,0,7.01671,7.01671,7.01671,0.877089,0.877089,0.877089,7.01671,0.877089,0,2,0,0,0,0.25,0.25,1.33284,0.233734,0.990367,0.993077,2097152
flatq12,group,fw2de,13,1,8,6,0,7.50355,7.50355,7.50355,0.937944,0.937944,0.937944,7.50355,0.937944,0,1,0,0,0,0.125,0.125,1.32876,0.320822,0.996145,0.997693,2097152
flatq12,group,fw2de,14,1,8,6,0,7.50355,7.50355,7.50355,0.937944,0.937944,0.937944,7.50355,0.937944,0,1,0,0,0,0.125,0.125,1.32876,0.320822,0.996145,0.997693,2097152
flatq12,group,fw2de,15,1,8,6,0,7.50355,7.50355,7.50355,0.937944,0.937944,0.937944,7.50355,0.937944,0,1,0,0,0,0.125,0.125,1.32876,0.320822,0.996145,0.997693,2097152
flatq12,group,fw2de,16,1,8,6,0,7.50355,7.50355,7.50355,0.937944,0.937944,0.937944,7.50355,0.937944,0,1,0,0,0,0.125,0.125,1.32876,0.320822,0.996145,0.997693,2097152
flatq12,group,fw2de,17,1,8,7,0,7.83639,7.83639,7.83639,0.979549,0.979549,0.979549,7.83639,0.979549,0,0,0,0,0,0,0,1.12131,0.514333,0.992516,0.997067,2097152
flatq12,group,fw2de,18,1,8,7,0,7.83639,7.83639,7.83639,0.979549,0.979549,0.979549,7.83639,0.979549,0,0,0,0,0,0,0,1.12131,0.514333,0.992516,0.997067,2097152
flatq12,group,fw2de,19,1,8,7,0,7.83639,7.83639,7.83639,0.979549,0.979549,0.979549,7.83639,0.979549,0,0,0,0,0,0,0,1.12131,0.514333,0.992516,0.997067,2097152
flatq12,group,fw2de,20,1,8,7,0,7.83639,7.83639,7.83639,0.979549,0.979549,0.979549,7.83639,0.979549,0,0,0,0,0,0,0,1.12131,0.514333,0.992516,0.997067,2097152
flatq12,group,fw2de,21,1,8,7,0,7.83639,7.83639,7.83639,0.979549,0.979549,0.979549,7.83639,0.979549,0,0,0,0,0,0,0,1.12131,0.514333,0.992516,0.997067,2097152
flatq12,group,fw2de,22,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999293,0.999293,2097152
flatq12,group,fw2de,23,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999293,0.999293,2097152
flatq12,group,fw2de,24,1,8,8,1,8,8,8,1,1,1,8,1,0,0,0,0,0,0,0,1,1,0.999293,0.999293,2097152
flatq12,public,mix,0,1,8,2,0,7.93056,7.93056,7.93056,0.99132,0.99132,0.99132,7.93056,0.99132,0,0,0,0,0,0,0,1.13358,0.744473,0.858804,0.878491,10485760
flatq12,public,mix,1,1,8,2,0,7.97356,7.97356,7.97356,0.996695,0.996695,0.996695,7.97356,0.996695,0,0,0,0,0,0,0,1.15694,0.898596,0.889402,0.889602,10485760
flatq12,public,mix,2,1,8,2,0,7.98224,7.98224,7.98224,0.99778,0.99778,0.99778,7.98224,0.99778,0,0,0,0,0,0,0,1.08804,0.877554,0.897857,0.883401,10485760
flatq12,public,mix,3,1,8,2,0,7.87052,7.87052,7.87052,0.983814,0.983814,0.983814,7.87052,0.983814,0,0,0,0,0,0,0,1.32159,0.83829,0.656043,0.744334,10485760
flatq12,public,mix,4,1,8,2,0,7.81763,7.81763,7.81763,0.977204,0.977204,0.977204,7.81763,0.977204,0,0,0,0,0,0,0,1.3735,0.750543,0.74558,0.811932,10485760
flatq12,public,mix,5,1,8,2,0,7.88513,7.88513,7.88513,0.985641,0.985641,0.985641,7.88513,0.985641,0,0,0,0,0,0,0,1.22865,0.70278,0.808226,0.85887,10485760
flatq12,public,mix,6,1,8,2,0,7.19964,7.19964,7.19964,0.899955,0.899955,0.899955,7.19964,0.899955,0,2,0,0,0,0.25,0.25,1.85594,0.485439,0.8087,0.843895,10485760
flatq12,public,mix,7,1,8,2,0,7.04214,7.04214,7.04214,0.880268,0.880268,0.880268,7.04214,0.880268,0,1,0,0,0,0.125,0.125,2.10568,0.396997,0.673515,0.714871,10485760
flatq12,public,mix,8,1,8,2,0,7.38927,7.38927,7.38927,0.923659,0.923659,0.923659,7.38927,0.923659,0,0,0,0,0,0,0,1.99192,0.594476,0.742248,0.798849,10485760
flatq12,public,mix,9,1,8,2,0,7.60754,7.60754,7.60754,0.950942,0.950942,0.950942,7.60754,0.950942,0,0,0,0,0,0,0,1.72799,0.638587,0.70869,0.810098,10485760
flatq12,public,mix,10,1,8,2,0,7.83245,7.83245,7.83245,0.979056,0.979056,0.979056,7.83245,0.979056,0,0,0,0,0,0,0,1.4519,0.700387,0.653895,0.753258,10485760
flatq12,public,mix,11,1,8,2,0,7.67243,7.67243,7.67243,0.959054,0.959054,0.959054,7.67243,0.959054,0,0,0,0,0,0,0,1.73057,0.745251,0.806331,0.869473,10485760
flatq12,public,mix,12,1,8,2,0,7.6532,7.6532,7.6532,0.95665,0.95665,0.95665,7.6532,0.95665,0,0,0,0,0,0,0,1.69401,0.704018,0.839089,0.919461,10485760
flatq12,public,mix,13,1,8,2,0,7.34519,7.34519,7.34519,0.918149,0.918149,0.918149,7.34519,0.918149,0,0,0,0,0,0,0,1.85946,0.644357,0.857193,0.923597,10485760
flatq12,public,mix,14,1,8,2,0,7.51244,7.51244,7.51244,0.939055,0.939055,0.939055,7.51244,0.939055,0,0,0,0,0,0,0,1.78917,0.662432,0.907192,0.955967,10485760
flatq12,public,mix,15,1,8,2,0,7.60318,7.60318,7.60318,0.950397,0.950397,0.950397,7.60318,0.950397,0,0,0,0,0,0,0,1.79056,0.674906,0.913845,0.934512,10485760
flatq12,public,mix,16,1,8,2,0,7.3419,7.3419,7.3419,0.917737,0.917737,0.917737,7.3419,0.917737,0,0,0,0,0,0,0,1.88313,0.618722,0.857775,0.949956,10485760
flatq12,public,mix,17,1,8,2,0,7.61412,7.61412,7.61412,0.951766,0.951766,0.951766,7.61412,0.951766,0,0,0,0,0,0,0,1.4203,0.57278,0.858747,0.92316,10485760
flatq12,public,mix,18,1,8,2,0,7.74442,7.74442,7.74442,0.968052,0.968052,0.968052,7.74442,0.968052,0,0,0,0,0,0,0,1.38509,0.71745,0.827177,0.879046,10485760
flatq12,public,mix,19,1,8,2,0,7.44298,7.44298,7.44298,0.930372,0.930372,0.930372,7.44298,0.930372,0,0,0,0,0,0,0,1.58667,0.511186,0.822785,0.862886,10485760
flatq12,public,mix,20,1,8,2,0,7.78683,7.78683,7.78683,0.973353,0.973353,0.973353,7.78683,0.973353,0,0,0,0,0,0,0,1.34134,0.664252,0.790337,0.8507,10485760
flatq12,public,mix,21,1,8,2,0,7.32272,7.32272,7.32272,0.91534,0.91534,0.91534,7.32272,0.91534,0,0,0,0,0,0,0,1.77093,0.607074,0.772955,0.835061,10485760
flatq12,public,mix,22,1,8,2,0,7.03785,7.03785,7.03785,0.879731,0.879731,0.879731,7.03785,0.879731,0,0,0,0,0,0,0,2.15442,0.574385,0.792471,0.849295,10485760
flatq12,public,mix,23,1,8,2,0,6.84592,6.84592,6.84592,0.85574,0.85574,0.85574,6.84592,0.85574,0,0,0,0,0,0,0,2.21341,0.536773,0.817808,0.887655,10485760
flatq12,public,mix,24,1,8,2,0,7.17216,7.17216,7.17216,0.896521,0.896521,0.896521,7.17216,0.896521,0,0,0,0,0,0,0,1.68669,0.537111,0.869548,0.922675,10485760
flatq12,public,dclm,0,1,8,2,0,7.99643,7.99643,7.99643,0.999554,0.999554,0.999554,7.99643,0.999554,0,0,0,0,0,0,0,1.03867,0.937571,0.857052,0.877174,2097152
flatq12,public,dclm,1,1,8,2,0,7.99887,7.99887,7.99887,0.999859,0.999859,0.999859,7.99887,0.999859,0,0,0,0,0,0,0,1.02847,0.979748,0.882518,0.874752,2097152
flatq12,public,dclm,2,1,8,2,0,7.99892,7.99892,7.99892,0.999865,0.999865,0.999865,7.99892,0.999865,0,0,0,0,0,0,0,1.03641,0.978456,0.885726,0.859514,2097152
flatq12,public,dclm,3,1,8,2,0,7.98451,7.98451,7.98451,0.998064,0.998064,0.998064,7.98451,0.998064,0,0,0,0,0,0,0,1.11485,0.920347,0.638322,0.713325,2097152
flatq12,public,dclm,4,1,8,2,0,7.97019,7.97019,7.97019,0.996274,0.996274,0.996274,7.97019,0.996274,0,0,0,0,0,0,0,1.13565,0.828466,0.703432,0.771441,2097152
flatq12,public,dclm,5,1,8,2,0,7.998,7.998,7.998,0.99975,0.99975,0.99975,7.998,0.99975,0,0,0,0,0,0,0,1.05402,0.983677,0.799346,0.84707,2097152
flatq12,public,dclm,6,1,8,2,0,7.93073,7.93073,7.93073,0.991341,0.991341,0.991341,7.93073,0.991341,0,0,0,0,0,0,0,1.314,0.852903,0.808984,0.847127,2097152
flatq12,public,dclm,7,1,8,2,0,7.89511,7.89511,7.89511,0.986889,0.986889,0.986889,7.89511,0.986889,0,0,0,0,0,0,0,1.145,0.633234,0.716732,0.779328,2097152
flatq12,public,dclm,8,1,8,2,0,7.97129,7.97129,7.97129,0.996412,0.996412,0.996412,7.97129,0.996412,0,0,0,0,0,0,0,1.11861,0.840042,0.765927,0.8064,2097152
flatq12,public,dclm,9,1,8,2,0,7.99064,7.99064,7.99064,0.99883,0.99883,0.99883,7.99064,0.99883,0,0,0,0,0,0,0,1.07753,0.926359,0.67919,0.783498,2097152
flatq12,public,dclm,10,1,8,2,0,7.99502,7.99502,7.99502,0.999377,0.999377,0.999377,7.99502,0.999377,0,0,0,0,0,0,0,1.06097,0.94101,0.628177,0.724952,2097152
flatq12,public,dclm,11,1,8,2,0,7.99358,7.99358,7.99358,0.999197,0.999197,0.999197,7.99358,0.999197,0,0,0,0,0,0,0,1.07447,0.947325,0.784394,0.840773,2097152
flatq12,public,dclm,12,1,8,2,0,7.99406,7.99406,7.99406,0.999258,0.999258,0.999258,7.99406,0.999258,0,0,0,0,0,0,0,1.05812,0.963964,0.824957,0.914929,2097152
flatq12,public,dclm,13,1,8,2,0,7.98475,7.98475,7.98475,0.998093,0.998093,0.998093,7.98475,0.998093,0,0,0,0,0,0,0,1.13873,0.947662,0.867492,0.929525,2097152
flatq12,public,dclm,14,1,8,2,0,7.98443,7.98443,7.98443,0.998054,0.998054,0.998054,7.98443,0.998054,0,0,0,0,0,0,0,1.10505,0.934042,0.90114,0.948379,2097152
flatq12,public,dclm,15,1,8,2,0,7.99232,7.99232,7.99232,0.99904,0.99904,0.99904,7.99232,0.99904,0,0,0,0,0,0,0,1.09963,0.959179,0.912019,0.933758,2097152
flatq12,public,dclm,16,1,8,2,0,7.99187,7.99187,7.99187,0.998983,0.998983,0.998983,7.99187,0.998983,0,0,0,0,0,0,0,1.07892,0.947355,0.850244,0.936497,2097152
flatq12,public,dclm,17,1,8,2,0,7.99352,7.99352,7.99352,0.99919,0.99919,0.99919,7.99352,0.99919,0,0,0,0,0,0,0,1.0546,0.941603,0.860523,0.927214,2097152
flatq12,public,dclm,18,1,8,2,0,7.99488,7.99488,7.99488,0.99936,0.99936,0.99936,7.99488,0.99936,0,0,0,0,0,0,0,1.05769,0.955132,0.838582,0.884895,2097152
flatq12,public,dclm,19,1,8,2,0,7.99042,7.99042,7.99042,0.998803,0.998803,0.998803,7.99042,0.998803,0,0,0,0,0,0,0,1.07792,0.913311,0.820213,0.855792,2097152
flatq12,public,dclm,20,1,8,2,0,7.99298,7.99298,7.99298,0.999122,0.999122,0.999122,7.99298,0.999122,0,0,0,0,0,0,0,1.10119,0.957708,0.776985,0.842017,2097152
flatq12,public,dclm,21,1,8,2,0,7.99561,7.99561,7.99561,0.999451,0.999451,0.999451,7.99561,0.999451,0,0,0,0,0,0,0,1.06576,0.962492,0.785491,0.836271,2097152
flatq12,public,dclm,22,1,8,2,0,7.98052,7.98052,7.98052,0.997565,0.997565,0.997565,7.98052,0.997565,0,0,0,0,0,0,0,1.1297,0.928143,0.781235,0.818835,2097152
flatq12,public,dclm,23,1,8,2,0,7.98998,7.98998,7.98998,0.998747,0.998747,0.998747,7.98998,0.998747,0,0,0,0,0,0,0,1.0698,0.920307,0.829728,0.885523,2097152
flatq12,public,dclm,24,1,8,2,0,7.98794,7.98794,7.98794,0.998492,0.998492,0.998492,7.98794,0.998492,0,0,0,0,0,0,0,1.12974,0.947498,0.84944,0.899017,2097152
flatq12,public,pg19,0,1,8,2,0,7.96563,7.96563,7.96563,0.995704,0.995704,0.995704,7.96563,0.995704,0,0,0,0,0,0,0,1.18981,0.873005,0.830457,0.846529,2097152
flatq12,public,pg19,1,1,8,2,0,7.97124,7.97124,7.97124,0.996405,0.996405,0.996405,7.97124,0.996405,0,0,0,0,0,0,0,1.14661,0.898529,0.875837,0.866211,2097152
flatq12,public,pg19,2,1,8,2,0,7.97162,7.97162,7.97162,0.996452,0.996452,0.996452,7.97162,0.996452,0,0,0,0,0,0,0,1.17206,0.895283,0.892211,0.868134,2097152
flatq12,public,pg19,3,1,8,2,0,7.82303,7.82303,7.82303,0.977879,0.977879,0.977879,7.82303,0.977879,0,0,0,0,0,0,0,1.28556,0.708479,0.614462,0.674903,2097152
flatq12,public,pg19,4,1,8,2,0,7.55357,7.55357,7.55357,0.944197,0.944197,0.944197,7.55357,0.944197,0,0,0,0,0,0,0,1.73924,0.5583,0.687656,0.751617,2097152
flatq12,public,pg19,5,1,8,2,0,7.98938,7.98938,7.98938,0.998672,0.998672,0.998672,7.98938,0.998672,0,0,0,0,0,0,0,1.08541,0.927418,0.781964,0.823824,2097152
flatq12,public,pg19,6,1,8,2,0,7.71,7.71,7.71,0.96375,0.96375,0.96375,7.71,0.96375,0,1,0,0,0,0.125,0.125,1.31692,0.464487,0.793129,0.813779,2097152
flatq12,public,pg19,7,1,8,2,0,6.83832,6.83832,6.83832,0.85479,0.85479,0.85479,6.83832,0.85479,0,2,0,0,0,0.25,0.25,2.09095,0.283876,0.711691,0.748876,2097152
flatq12,public,pg19,8,1,8,2,0,7.83048,7.83048,7.83048,0.97881,0.97881,0.97881,7.83048,0.97881,0,0,0,0,0,0,0,1.29775,0.574444,0.753361,0.795216,2097152
flatq12,public,pg19,9,1,8,2,0,7.9051,7.9051,7.9051,0.988137,0.988137,0.988137,7.9051,0.988137,0,0,0,0,0,0,0,1.16776,0.667809,0.682834,0.789279,2097152
flatq12,public,pg19,10,1,8,2,0,7.96977,7.96977,7.96977,0.996221,0.996221,0.996221,7.96977,0.996221,0,0,0,0,0,0,0,1.09066,0.80135,0.616602,0.724769,2097152
flatq12,public,pg19,11,1,8,2,0,7.8977,7.8977,7.8977,0.987213,0.987213,0.987213,7.8977,0.987213,0,0,0,0,0,0,0,1.1745,0.654728,0.773467,0.838652,2097152
flatq12,public,pg19,12,1,8,2,0,7.97222,7.97222,7.97222,0.996528,0.996528,0.996528,7.97222,0.996528,0,0,0,0,0,0,0,1.10295,0.884903,0.823649,0.917569,2097152
flatq12,public,pg19,13,1,8,2,0,7.89544,7.89544,7.89544,0.986931,0.986931,0.986931,7.89544,0.986931,0,0,0,0,0,0,0,1.13245,0.630299,0.875396,0.930993,2097152
flatq12,public,pg19,14,1,8,2,0,7.83895,7.83895,7.83895,0.979868,0.979868,0.979868,7.83895,0.979868,0,0,0,0,0,0,0,1.37304,0.689743,0.906441,0.952603,2097152
flatq12,public,pg19,15,1,8,2,0,7.92897,7.92897,7.92897,0.991121,0.991121,0.991121,7.92897,0.991121,0,0,0,0,0,0,0,1.13682,0.715691,0.911358,0.934943,2097152
flatq12,public,pg19,16,1,8,2,0,7.91167,7.91167,7.91167,0.988959,0.988959,0.988959,7.91167,0.988959,0,0,0,0,0,0,0,1.16782,0.696255,0.846713,0.933534,2097152
flatq12,public,pg19,17,1,8,2,0,7.97133,7.97133,7.97133,0.996417,0.996417,0.996417,7.97133,0.996417,0,0,0,0,0,0,0,1.13876,0.86849,0.870014,0.934088,2097152
flatq12,public,pg19,18,1,8,2,0,7.94403,7.94403,7.94403,0.993004,0.993004,0.993004,7.94403,0.993004,0,0,0,0,0,0,0,1.16472,0.809076,0.841913,0.892069,2097152
flatq12,public,pg19,19,1,8,2,0,7.96715,7.96715,7.96715,0.995894,0.995894,0.995894,7.96715,0.995894,0,0,0,0,0,0,0,1.11259,0.858084,0.817089,0.862362,2097152
flatq12,public,pg19,20,1,8,2,0,7.93248,7.93248,7.93248,0.991559,0.991559,0.991559,7.93248,0.991559,0,0,0,0,0,0,0,1.15586,0.703514,0.768984,0.844444,2097152
flatq12,public,pg19,21,1,8,2,0,7.96307,7.96307,7.96307,0.995384,0.995384,0.995384,7.96307,0.995384,0,0,0,0,0,0,0,1.18823,0.831806,0.797223,0.848861,2097152
flatq12,public,pg19,22,1,8,2,0,7.86349,7.86349,7.86349,0.982936,0.982936,0.982936,7.86349,0.982936,0,0,0,0,0,0,0,1.15995,0.581329,0.789152,0.817876,2097152
flatq12,public,pg19,23,1,8,2,0,7.93667,7.93667,7.93667,0.992083,0.992083,0.992083,7.93667,0.992083,0,0,0,0,0,0,0,1.19582,0.814739,0.831191,0.886769,2097152
flatq12,public,pg19,24,1,8,2,0,7.92399,7.92399,7.92399,0.990499,0.990499,0.990499,7.92399,0.990499,0,0,0,0,0,0,0,1.10741,0.679148,0.847401,0.900465,2097152
flatq12,public,owm,0,1,8,2,0,7.95263,7.95263,7.95263,0.994078,0.994078,0.994078,7.95263,0.994078,0,0,0,0,0,0,0,1.12876,0.826002,0.853933,0.871878,2097152
flatq12,public,owm,1,1,8,2,0,7.98637,7.98637,7.98637,0.998296,0.998296,0.998296,7.98637,0.998296,0,0,0,0,0,0,0,1.07936,0.89267,0.884176,0.881671,2097152
flatq12,public,owm,2,1,8,2,0,7.97903,7.97903,7.97903,0.997379,0.997379,0.997379,7.97903,0.997379,0,0,0,0,0,0,0,1.10885,0.868925,0.887448,0.86449,2097152
flatq12,public,owm,3,1,8,2,0,7.73415,7.73415,7.73415,0.966768,0.966768,0.966768,7.73415,0.966768,0,0,0,0,0,0,0,1.61097,0.766582,0.636889,0.720579,2097152
flatq12,public,owm,4,1,8,2,0,7.50312,7.50312,7.50312,0.93789,0.93789,0.93789,7.50312,0.93789,0,0,0,0,0,0,0,1.7747,0.602018,0.710147,0.786556,2097152
flatq12,public,owm,5,1,8,2,0,7.87851,7.87851,7.87851,0.984813,0.984813,0.984813,7.87851,0.984813,0,0,0,0,0,0,0,1.22119,0.717884,0.811599,0.867272,2097152
flatq12,public,owm,6,1,8,2,0,6.05458,6.05458,6.05458,0.756822,0.756822,0.756822,6.05458,0.756822,0,2,1,0,0.125,0.125,0.25,2.54443,0.069891,0.822816,0.870999,2097152
flatq12,public,owm,7,1,8,2,0,4.40761,4.40761,4.40761,0.550951,0.550951,0.550951,4.40761,0.550951,0,4,1,0,0.125,0.375,0.5,3.75318,0.0400238,0.561396,0.635766,2097152
flatq12,public,owm,8,1,8,2,0,7.03979,7.03979,7.03979,0.879974,0.879974,0.879974,7.03979,0.879974,0,1,0,0,0,0.125,0.125,2.38174,0.47366,0.766394,0.837105,2097152
flatq12,public,owm,9,1,8,2,0,7.66439,7.66439,7.66439,0.958049,0.958049,0.958049,7.66439,0.958049,0,0,0,0,0,0,0,1.65295,0.587442,0.681279,0.782554,2097152
flatq12,public,owm,10,1,8,2,0,7.74161,7.74161,7.74161,0.967701,0.967701,0.967701,7.74161,0.967701,0,0,0,0,0,0,0,1.55976,0.682871,0.647542,0.74421,2097152
flatq12,public,owm,11,1,8,2,0,7.63799,7.63799,7.63799,0.954749,0.954749,0.954749,7.63799,0.954749,0,0,0,0,0,0,0,1.7243,0.741507,0.801856,0.859167,2097152
flatq12,public,owm,12,1,8,2,0,7.66525,7.66525,7.66525,0.958157,0.958157,0.958157,7.66525,0.958157,0,0,0,0,0,0,0,1.69212,0.707338,0.830285,0.911453,2097152
flatq12,public,owm,13,1,8,2,0,7.09011,7.09011,7.09011,0.886264,0.886264,0.886264,7.09011,0.886264,0,1,0,0,0,0.125,0.125,2.15814,0.442556,0.856929,0.924656,2097152
flatq12,public,owm,14,1,8,2,0,7.07826,7.07826,7.07826,0.884783,0.884783,0.884783,7.07826,0.884783,0,1,0,0,0,0.125,0.125,2.01534,0.397377,0.899901,0.946046,2097152
flatq12,public,owm,15,1,8,2,0,7.54333,7.54333,7.54333,0.942917,0.942917,0.942917,7.54333,0.942917,0,0,0,0,0,0,0,1.85642,0.627253,0.91531,0.937737,2097152
flatq12,public,owm,16,1,8,2,0,7.37988,7.37988,7.37988,0.922484,0.922484,0.922484,7.37988,0.922484,0,0,0,0,0,0,0,1.82911,0.560951,0.856763,0.946018,2097152
flatq12,public,owm,17,1,8,2,0,7.32814,7.32814,7.32814,0.916018,0.916018,0.916018,7.32814,0.916018,0,2,0,0,0,0.25,0.25,1.90112,0.440378,0.848368,0.906287,2097152
flatq12,public,owm,18,1,8,2,0,7.68767,7.68767,7.68767,0.960959,0.960959,0.960959,7.68767,0.960959,0,0,0,0,0,0,0,1.59698,0.593718,0.827803,0.876118,2097152
flatq12,public,owm,19,1,8,2,0,7.12287,7.12287,7.12287,0.890358,0.890358,0.890358,7.12287,0.890358,0,2,0,0,0,0.25,0.25,1.87433,0.327946,0.818453,0.838459,2097152
flatq12,public,owm,20,1,8,2,0,7.78906,7.78906,7.78906,0.973632,0.973632,0.973632,7.78906,0.973632,0,0,0,0,0,0,0,1.53069,0.689535,0.777797,0.833865,2097152
flatq12,public,owm,21,1,8,2,0,7.71206,7.71206,7.71206,0.964008,0.964008,0.964008,7.71206,0.964008,0,0,0,0,0,0,0,1.42568,0.640059,0.8072,0.8638,2097152
flatq12,public,owm,22,1,8,2,0,7.02325,7.02325,7.02325,0.877907,0.877907,0.877907,7.02325,0.877907,0,0,0,0,0,0,0,2.01142,0.607935,0.78408,0.848519,2097152
flatq12,public,owm,23,1,8,2,0,7.3174,7.3174,7.3174,0.914675,0.914675,0.914675,7.3174,0.914675,0,0,0,0,0,0,0,1.82043,0.502439,0.844115,0.901297,2097152
flatq12,public,owm,24,1,8,2,0,7.50542,7.50542,7.50542,0.938177,0.938177,0.938177,7.50542,0.938177,0,0,0,0,0,0,0,1.77553,0.613131,0.868009,0.916088,2097152
flatq12,public,algstack,0,1,8,2,0,7.69733,7.69733,7.69733,0.962166,0.962166,0.962166,7.69733,0.962166,0,1,0,0,0,0.125,0.125,1.29322,0.433592,0.871399,0.893404,2097152
flatq12,public,algstack,1,1,8,2,0,7.80664,7.80664,7.80664,0.975831,0.975831,0.975831,7.80664,0.975831,0,0,0,0,0,0,0,1.40519,0.713236,0.898607,0.906834,2097152
flatq12,public,algstack,2,1,8,2,0,7.80723,7.80723,7.80723,0.975904,0.975904,0.975904,7.80723,0.975904,0,0,0,0,0,0,0,1.37745,0.644321,0.912711,0.912084,2097152
flatq12,public,algstack,3,1,8,2,0,6.7435,6.7435,6.7435,0.842938,0.842938,0.842938,6.7435,0.842938,0,2,0,0,0,0.25,0.25,2.01053,0.295277,0.685637,0.804722,2097152
flatq12,public,algstack,4,1,8,2,0,6.91765,6.91765,6.91765,0.864706,0.864706,0.864706,6.91765,0.864706,0,1,0,0,0,0.125,0.125,1.71648,0.205896,0.82417,0.890203,2097152
flatq12,public,algstack,5,1,8,2,0,7.04831,7.04831,7.04831,0.881039,0.881039,0.881039,7.04831,0.881039,0,2,0,0,0,0.25,0.25,1.78107,0.373678,0.825333,0.875577,2097152
flatq12,public,algstack,6,1,8,2,0,4.23528,4.23528,4.23528,0.52941,0.52941,0.52941,4.23528,0.52941,0,3,2,0,0.25,0.125,0.375,3.90118,0.00462532,0.73876,0.779661,2097152
flatq12,public,algstack,7,1,8,2,0,3.74274,3.74274,3.74274,0.467843,0.467843,0.467843,3.74274,0.467843,0,5,2,0,0.25,0.375,0.625,3.96289,0.0236359,0.592282,0.644762,2097152
flatq12,public,algstack,8,1,8,2,0,4.74509,4.74509,4.74509,0.593137,0.593137,0.593137,4.74509,0.593137,0,2,1,0,0.125,0.125,0.25,3.96431,0.051775,0.625973,0.714082,2097152
flatq12,public,algstack,9,1,8,2,0,5.74933,5.74933,5.74933,0.718666,0.718666,0.718666,5.74933,0.718666,0,3,0,0,0,0.375,0.375,3.06122,0.107294,0.76148,0.860695,2097152
flatq12,public,algstack,10,1,8,2,0,6.72131,6.72131,6.72131,0.840163,0.840163,0.840163,6.72131,0.840163,0,1,0,0,0,0.125,0.125,2.38159,0.230503,0.703295,0.796442,2097152
flatq12,public,algstack,11,1,8,2,0,5.7033,5.7033,5.7033,0.712912,0.712912,0.712912,5.7033,0.712912,0,4,0,0,0,0.5,0.5,3.16914,0.271009,0.833455,0.90956,2097152
flatq12,public,algstack,12,1,8,2,0,6.02039,6.02039,6.02039,0.752548,0.752548,0.752548,6.02039,0.752548,0,3,0,0,0,0.375,0.375,2.86308,0.253017,0.869737,0.925002,2097152
flatq12,public,algstack,13,1,8,2,0,4.4204,4.4204,4.4204,0.55255,0.55255,0.55255,4.4204,0.55255,0,5,1,0,0.125,0.5,0.625,3.53471,0.0927277,0.824936,0.906938,2097152
flatq12,public,algstack,14,1,8,2,0,4.41358,4.41358,4.41358,0.551697,0.551697,0.551697,4.41358,0.551697,0,4,1,0,0.125,0.375,0.5,3.49821,0.091114,0.910986,0.969787,2097152
flatq12,public,algstack,15,1,8,2,0,5.97449,5.97449,5.97449,0.746812,0.746812,0.746812,5.97449,0.746812,0,3,0,0,0,0.375,0.375,2.90873,0.227402,0.919475,0.93073,2097152
flatq12,public,algstack,16,1,8,2,0,4.9614,4.9614,4.9614,0.620174,0.620174,0.620174,4.9614,0.620174,0,3,0,0,0,0.375,0.375,3.16627,0.115488,0.881468,0.966421,2097152
flatq12,public,algstack,17,1,8,2,0,6.04984,6.04984,6.04984,0.75623,0.75623,0.75623,6.04984,0.75623,0,3,0,0,0,0.375,0.375,2.12923,0.108625,0.873783,0.916189,2097152
flatq12,public,algstack,18,1,8,2,0,6.24801,6.24801,6.24801,0.781001,0.781001,0.781001,6.24801,0.781001,0,3,0,0,0,0.375,0.375,2.67444,0.322811,0.813155,0.833576,2097152
flatq12,public,algstack,19,1,8,2,0,5.91682,5.91682,5.91682,0.739603,0.739603,0.739603,5.91682,0.739603,0,3,1,0,0.125,0.25,0.375,2.25262,0.0676861,0.860903,0.886083,2097152
flatq12,public,algstack,20,1,8,2,0,6.67893,6.67893,6.67893,0.834867,0.834867,0.834867,6.67893,0.834867,0,2,0,0,0,0.25,0.25,2.07809,0.265371,0.829568,0.866163,2097152
flatq12,public,algstack,21,1,8,2,0,5.65494,5.65494,5.65494,0.706867,0.706867,0.706867,5.65494,0.706867,0,3,0,0,0,0.375,0.375,3.06326,0.146746,0.847491,0.9051,2097152
flatq12,public,algstack,22,1,8,2,0,3.39371,3.39371,3.39371,0.424214,0.424214,0.424214,3.39371,0.424214,0,6,2,0,0.25,0.5,0.75,3.7872,0.0798779,0.80756,0.890317,2097152
flatq12,public,algstack,23,1,8,2,0,4.33909,4.33909,4.33909,0.542387,0.542387,0.542387,4.33909,0.542387,0,4,3,0,0.375,0.125,0.5,3.37595,0.0509682,0.853809,0.913975,2097152
flatq12,public,algstack,24,1,8,2,0,4.68603,4.68603,4.68603,0.585754,0.585754,0.585754,4.68603,0.585754,0,4,2,0,0.25,0.25,0.5,2.37985,0.0463333,0.899493,0.954542,2097152
flatq12,public,fw2de,0,1,8,2,0,7.48831,7.48831,7.48831,0.936039,0.936039,0.936039,7.48831,0.936039,0,1,0,0,0,0.125,0.125,1.59973,0.4433,0.88118,0.903468,2097152
flatq12,public,fw2de,1,1,8,2,0,7.83319,7.83319,7.83319,0.979148,0.979148,0.979148,7.83319,0.979148,0,0,0,0,0,0,0,1.39219,0.717758,0.905873,0.918545,2097152
flatq12,public,fw2de,2,1,8,2,0,7.94512,7.94512,7.94512,0.993141,0.993141,0.993141,7.94512,0.993141,0,0,0,0,0,0,0,1.13155,0.810644,0.911186,0.912783,2097152
flatq12,public,fw2de,3,1,8,2,0,7.20513,7.20513,7.20513,0.900642,0.900642,0.900642,7.20513,0.900642,0,1,0,0,0,0.125,0.125,1.78711,0.291496,0.704908,0.80814,2097152
flatq12,public,fw2de,4,1,8,2,0,7.54702,7.54702,7.54702,0.943378,0.943378,0.943378,7.54702,0.943378,0,1,0,0,0,0.125,0.125,1.40911,0.427507,0.802494,0.859841,2097152
flatq12,public,fw2de,5,1,8,2,0,7.62068,7.62068,7.62068,0.952585,0.952585,0.952585,7.62068,0.952585,0,1,0,0,0,0.125,0.125,1.42941,0.353254,0.822886,0.880606,2097152
flatq12,public,fw2de,6,1,8,2,0,4.71117,4.71117,4.71117,0.588896,0.588896,0.588896,4.71117,0.588896,0,4,0,0,0,0.5,0.5,3.40199,0.11417,0.879808,0.907908,2097152
flatq12,public,fw2de,7,1,8,2,0,5.5824,5.5824,5.5824,0.697799,0.697799,0.697799,5.5824,0.697799,0,2,1,0,0.125,0.125,0.25,2.99529,0.0316849,0.785474,0.765621,2097152
flatq12,public,fw2de,8,1,8,2,0,5.66119,5.66119,5.66119,0.707649,0.707649,0.707649,5.66119,0.707649,0,4,0,0,0,0.5,0.5,2.43069,0.250408,0.799587,0.841443,2097152
flatq12,public,fw2de,9,1,8,2,0,6.36451,6.36451,6.36451,0.795564,0.795564,0.795564,6.36451,0.795564,0,3,0,0,0,0.375,0.375,2.20188,0.35655,0.738668,0.834466,2097152
flatq12,public,fw2de,10,1,8,2,0,7.46432,7.46432,7.46432,0.93304,0.93304,0.93304,7.46432,0.93304,0,0,0,0,0,0,0,1.45583,0.58807,0.673858,0.775916,2097152
flatq12,public,fw2de,11,1,8,2,0,7.27689,7.27689,7.27689,0.909612,0.909612,0.909612,7.27689,0.909612,0,0,0,0,0,0,0,2.03021,0.54479,0.83848,0.899211,2097152
flatq12,public,fw2de,12,1,8,2,0,6.98399,6.98399,6.98399,0.872998,0.872998,0.872998,6.98399,0.872998,0,1,0,0,0,0.125,0.125,1.97185,0.48597,0.846819,0.928352,2097152
flatq12,public,fw2de,13,1,8,2,0,6.64211,6.64211,6.64211,0.830264,0.830264,0.830264,6.64211,0.830264,0,0,0,0,0,0,0,2.39441,0.534397,0.861214,0.925873,2097152
flatq12,public,fw2de,14,1,8,2,0,7.44021,7.44021,7.44021,0.930026,0.930026,0.930026,7.44021,0.930026,0,0,0,0,0,0,0,1.63752,0.610167,0.917492,0.963021,2097152
flatq12,public,fw2de,15,1,8,2,0,6.81926,6.81926,6.81926,0.852408,0.852408,0.852408,6.81926,0.852408,0,1,0,0,0,0.125,0.125,2.37235,0.46213,0.911063,0.935394,2097152
flatq12,public,fw2de,16,1,8,2,0,5.91221,5.91221,5.91221,0.739026,0.739026,0.739026,5.91221,0.739026,0,4,0,0,0,0.5,0.5,2.6451,0.337139,0.853685,0.967309,2097152
flatq12,public,fw2de,17,1,8,2,0,6.42956,6.42956,6.42956,0.803694,0.803694,0.803694,6.42956,0.803694,0,2,0,0,0,0.25,0.25,2.35804,0.213957,0.841046,0.932018,2097152
flatq12,public,fw2de,18,1,8,2,0,6.69021,6.69021,6.69021,0.836277,0.836277,0.836277,6.69021,0.836277,0,2,0,0,0,0.25,0.25,2.14192,0.431017,0.814434,0.908573,2097152
flatq12,public,fw2de,19,1,8,2,0,5.03223,5.03223,5.03223,0.629028,0.629028,0.629028,5.03223,0.629028,0,4,1,0,0.125,0.375,0.5,2.83838,0.0928268,0.797265,0.871737,2097152
flatq12,public,fw2de,20,1,8,2,0,6.56849,6.56849,6.56849,0.821062,0.821062,0.821062,6.56849,0.821062,0,2,0,0,0,0.25,0.25,2.41141,0.277571,0.798351,0.867011,2097152
flatq12,public,fw2de,21,1,8,2,0,4.01776,4.01776,4.01776,0.50222,0.50222,0.50222,4.01776,0.50222,0,4,1,0,0.125,0.375,0.5,3.82502,0.0606289,0.627368,0.721274,2097152
flatq12,public,fw2de,22,1,8,2,0,4.83807,4.83807,4.83807,0.604758,0.604758,0.604758,4.83807,0.604758,0,4,0,0,0,0.5,0.5,3.28313,0.157188,0.80033,0.870927,2097152
flatq12,public,fw2de,23,1,8,2,0,2.56412,2.56412,2.56412,0.320515,0.320515,0.320515,2.56412,0.320515,0,6,5,0,0.625,0.125,0.75,3.98615,0.00403214,0.730198,0.850713,2097152
flatq12,public,fw2de,24,1,8,2,0,3.88536,3.88536,3.88536,0.48567,0.48567,0.48567,3.88536,0.48567,0,4,4,0,0.5,0,0.5,2.83545,0.00326538,0.883397,0.943261,2097152
flatq12,private,mix,0,8,12,2,0,11.6509,10.9573,11.8816,0.970909,0.913107,0.990134,89.8655,0.936099,0,2,0,0,0,0.0208333,0.0208333,2.04052,0.400691,0.652332,0.784954,31457280
flatq12,private,mix,1,8,12,2,0,11.7826,11.2202,11.9351,0.981886,0.935016,0.99459,90.8139,0.945978,0,1,0,0,0,0.0104167,0.0104167,1.78932,0.483632,0.855857,0.912532,31457280
flatq12,private,mix,2,8,12,2,0,11.8151,11.6232,11.8993,0.984595,0.968597,0.991608,90.9882,0.947793,0,0,0,0,0,0,0,1.57315,0.579746,0.887643,0.918099,31457280
flatq12,private,mix,3,8,12,2,0,10.2393,9.29989,10.9932,0.853276,0.774991,0.916103,78.5629,0.818363,0,12,1,0,0.0104167,0.114583,0.125,2.94106,0.041622,0.552403,0.690401,41943040
flatq12,private,mix,4,8,12,2,0,10.9778,10.1395,11.9392,0.914814,0.844961,0.994933,83.0685,0.865297,0,7,0,0,0,0.0729167,0.0729167,2.65598,0.381962,0.563317,0.696398,41943040
flatq12,private,mix,5,8,12,2,0,11.4343,10.7351,11.8971,0.952856,0.894593,0.991428,87.2707,0.90907,0,1,0,0,0,0.0104167,0.0104167,2.46945,0.490844,0.473753,0.656796,41943040
flatq12,private,mix,6,8,12,2,0,10.5733,9.81706,11.6866,0.881109,0.818088,0.973887,81.1104,0.8449,0,9,0,0,0,0.09375,0.09375,2.66929,0.273179,0.61745,0.718098,52428800
flatq12,private,mix,7,8,12,2,0,10.1117,9.06444,11.3943,0.842646,0.75537,0.949521,77.7076,0.809454,0,21,0,0,0,0.21875,0.21875,3.89441,0.27436,0.480156,0.605678,52428800
flatq12,private,mix,8,8,12,2,0,9.80682,8.97875,10.6159,0.817235,0.748229,0.884656,76.1444,0.79317,0,30,0,0,0,0.3125,0.3125,2.98504,0.258012,0.386826,0.53049,52428800
flatq12,private,mix,9,8,12,2,0,11.3356,10.4969,11.7636,0.944631,0.874746,0.980298,88.0153,0.916826,0,1,0,0,0,0.0104167,0.0104167,2.77362,0.475581,0.521006,0.671431,62914560
flatq12,private,mix,10,8,12,2,0,11.7952,11.4682,11.9509,0.982931,0.955684,0.99591,91.7405,0.95563,0,0,0,0,0,0,0,2.01209,0.660612,0.545829,0.692133,62914560
flatq12,private,mix,11,8,12,2,0,11.5888,11.2235,11.8036,0.965734,0.935289,0.98363,90.1475,0.939037,0,0,0,0,0,0,0,1.94497,0.50565,0.598071,0.754019,62914560
flatq12,private,mix,12,8,12,2,0,11.4294,11.1572,11.7426,0.952449,0.929769,0.978546,88.8683,0.925711,0,3,0,0,0,0.03125,0.03125,1.78215,0.415764,0.420708,0.608144,62914560
flatq12,private,mix,13,8,12,2,0,11.422,10.8921,11.9528,0.951831,0.907672,0.996066,89.5613,0.932931,0,1,0,0,0,0.0104167,0.0104167,2.05686,0.49972,0.714451,0.805113,62914560
flatq12,private,mix,14,8,12,2,0,11.3671,10.7371,11.9204,0.947255,0.894762,0.993371,89.0118,0.927206,0,0,0,0,0,0,0,2.41268,0.535943,0.65275,0.780696,62914560
flatq12,private,mix,15,8,12,2,0,10.7354,9.20215,11.9008,0.894615,0.766846,0.991733,83.4791,0.869574,0,8,0,0,0,0.0833333,0.0833333,3.43442,0.431973,0.557075,0.717907,62914560
flatq12,private,mix,16,8,12,2,0,10.8429,10.2608,11.8862,0.903574,0.855067,0.99052,84.598,0.881229,0,5,0,0,0,0.0520833,0.0520833,2.49373,0.407894,0.444475,0.667708,62914560
flatq12,private,mix,17,8,12,1,0,10.1231,8.5921,11.6779,0.843595,0.716009,0.973159,79.7584,0.830817,0,6,0,0,0,0.0625,0.0625,3.74479,0.283733,0.670779,nan,73400320
flatq12,private,mix,18,8,12,1,0,9.47734,8.26868,10.6471,0.789779,0.689057,0.887261,75.2921,0.784292,0,18,0,0,0,0.1875,0.1875,4.19511,0.323647,0.583368,nan,73400320
flatq12,private,mix,19,8,12,1,0,9.97778,9.21892,11.1133,0.831481,0.768243,0.926112,79.0527,0.823466,0,11,0,0,0,0.114583,0.114583,3.47953,0.293992,0.6101,nan,73400320
flatq12,private,mix,20,8,12,1,0,9.6273,8.0968,10.2911,0.802275,0.674733,0.857592,76.9218,0.801269,0,18,0,0,0,0.1875,0.1875,4.03188,0.292965,0.545501,nan,73400320
flatq12,private,mix,21,8,12,1,0,10.0711,9.47979,10.6955,0.83926,0.789982,0.891292,79.9587,0.832903,0,10,0,0,0,0.104167,0.104167,3.00228,0.364886,0.519346,nan,73400320
flatq12,private,mix,22,8,12,1,0,10.1863,8.91078,11.2394,0.848855,0.742565,0.936613,81.1901,0.84573,0,16,0,0,0,0.166667,0.166667,3.28809,0.341467,0.66681,nan,83886080
flatq12,private,mix,23,8,12,1,0,9.98195,8.17155,11.1812,0.831829,0.680962,0.931765,79.5609,0.828759,0,17,0,0,0,0.177083,0.177083,4.04679,0.192169,0.655896,nan,83886080
flatq12,private,mix,24,8,12,1,0,9.91533,8.38705,10.4916,0.826278,0.698921,0.874303,79.1152,0.824117,0,16,0,0,0,0.166667,0.166667,3.49796,0.299231,0.665255,nan,83886080
flatq12,private,dclm,0,8,12,2,0,11.8956,11.6415,11.9947,0.9913,0.970126,0.999559,95.1278,0.990914,0,0,0,0,0,0,0,1.65675,0.608129,0.624273,0.767346,6291456
flatq12,private,dclm,1,8,12,2,0,11.9153,11.4696,11.9966,0.992945,0.955799,0.999717,95.2759,0.992458,0,0,0,0,0,0,0,1.5346,0.508541,0.871121,0.921411,6291456
flatq12,private,dclm,2,8,12,2,0,11.8955,11.4882,11.9937,0.991291,0.957347,0.999475,95.122,0.990855,0,1,0,0,0,0.0104167,0.0104167,1.58045,0.462098,0.903594,0.93129,6291456
flatq12,private,dclm,3,8,12,2,0,11.5969,10.9735,11.8731,0.96641,0.914462,0.989426,92.7565,0.966213,0,2,0,0,0,0.0208333,0.0208333,1.83489,0.126866,0.612611,0.746949,8388608
flatq12,private,dclm,4,8,12,2,0,11.9401,11.8454,11.9923,0.995006,0.987119,0.999361,95.4829,0.994614,0,0,0,0,0,0,0,1.23021,0.624613,0.552508,0.681709,8388608
flatq12,private,dclm,5,8,12,2,0,11.9753,11.9526,11.9968,0.997945,0.996053,0.999734,95.7704,0.997608,0,0,0,0,0,0,0,1.1773,0.86059,0.4701,0.642003,8388608
flatq12,private,dclm,6,8,12,2,0,11.8666,11.656,11.9388,0.988884,0.971334,0.994896,94.899,0.988531,0,0,0,0,0,0,0,1.72074,0.592273,0.629483,0.73021,10485760
flatq12,private,dclm,7,8,12,2,0,11.8316,11.7112,11.9247,0.985964,0.97593,0.993729,94.6231,0.985657,0,0,0,0,0,0,0,1.72689,0.600708,0.507207,0.658018,10485760
flatq12,private,dclm,8,8,12,2,0,11.8279,11.6976,11.9462,0.985657,0.974799,0.995516,94.589,0.985303,0,0,0,0,0,0,0,1.67194,0.579212,0.415974,0.565525,10485760
flatq12,private,dclm,9,8,12,2,0,11.9745,11.9182,11.9943,0.997874,0.993185,0.999523,95.6342,0.996189,0,0,0,0,0,0,0,1.33261,0.824217,0.54183,0.674165,12582912
flatq12,private,dclm,10,8,12,2,0,11.9832,11.9604,11.9934,0.998601,0.996703,0.999448,95.7028,0.996904,0,0,0,0,0,0,0,1.23217,0.862713,0.530224,0.675597,12582912
flatq12,private,dclm,11,8,12,2,0,11.9652,11.8531,11.9943,0.997104,0.987762,0.999523,95.5671,0.99549,0,0,0,0,0,0,0,1.36332,0.816261,0.584779,0.737926,12582912
flatq12,private,dclm,12,8,12,2,0,11.9567,11.9187,11.9895,0.996396,0.993225,0.999125,95.4885,0.994672,0,0,0,0,0,0,0,1.32622,0.772791,0.423937,0.601702,12582912
flatq12,private,dclm,13,8,12,2,0,11.9678,11.9515,11.9843,0.997314,0.995955,0.998694,95.708,0.996958,0,0,0,0,0,0,0,1.19888,0.89476,0.703041,0.80201,12582912
flatq12,private,dclm,14,8,12,2,0,11.9699,11.9466,11.9862,0.997489,0.995547,0.998852,95.7247,0.997132,0,0,0,0,0,0,0,1.24854,0.883883,0.645039,0.782097,12582912
flatq12,private,dclm,15,8,12,2,0,11.9082,11.8483,11.9377,0.992346,0.987357,0.994809,95.2293,0.991971,0,0,0,0,0,0,0,1.35341,0.799021,0.576462,0.745498,12582912
flatq12,private,dclm,16,8,12,2,0,11.9518,11.9336,11.982,0.995985,0.994465,0.998498,95.5818,0.995644,0,0,0,0,0,0,0,1.21277,0.839994,0.465682,0.673569,12582912
flatq12,private,dclm,17,8,12,1,0,11.8653,11.649,11.9678,0.988774,0.970746,0.997314,94.9003,0.988544,0,0,0,0,0,0,0,1.52298,0.533896,0.663557,nan,14680064
flatq12,private,dclm,18,8,12,1,0,11.8575,11.6734,11.9469,0.988121,0.97278,0.995571,94.8523,0.988045,0,0,0,0,0,0,0,1.52638,0.500831,0.606199,nan,14680064
flatq12,private,dclm,19,8,12,1,0,11.8187,11.6254,11.9023,0.984888,0.968787,0.991856,94.5331,0.98472,0,1,0,0,0,0.0104167,0.0104167,1.44907,0.482221,0.610693,nan,14680064
flatq12,private,dclm,20,8,12,1,0,11.868,11.8016,11.9247,0.989,0.983468,0.993728,94.9331,0.988887,0,0,0,0,0,0,0,1.53899,0.585338,0.569503,nan,14680064
flatq12,private,dclm,21,8,12,1,0,11.9223,11.8497,11.9808,0.993527,0.987477,0.998397,95.3602,0.993336,0,0,0,0,0,0,0,1.29029,0.69074,0.533505,nan,14680064
flatq12,private,dclm,22,8,12,1,0,11.8657,11.7514,11.9476,0.98881,0.979285,0.995635,94.924,0.988792,0,0,0,0,0,0,0,1.53162,0.685455,0.67824,nan,16777216
flatq12,private,dclm,23,8,12,1,0,11.902,11.8529,11.9516,0.991832,0.987741,0.995969,95.2155,0.991828,0,0,0,0,0,0,0,1.35155,0.68807,0.691993,nan,16777216
flatq12,private,dclm,24,8,12,1,0,11.8912,11.7956,11.9753,0.990935,0.982964,0.997938,95.1287,0.990924,0,0,0,0,0,0,0,1.41603,0.615171,0.706757,nan,16777216
flatq12,private,pg19,0,8,12,2,0,11.507,10.1384,11.9814,0.958915,0.844871,0.998448,91.5681,0.953834,0,5,0,0,0,0.0520833,0.0520833,2.3331,0.273478,0.603907,0.756325,6291456
flatq12,private,pg19,1,8,12,2,0,11.679,10.395,11.9857,0.973251,0.866247,0.998811,93.0079,0.968832,0,1,0,0,0,0.0104167,0.0104167,2.01162,0.178632,0.873389,0.922543,6291456
flatq12,private,pg19,2,8,12,2,0,11.7459,11.0134,11.9777,0.978822,0.917784,0.998138,93.6496,0.975516,0,1,0,0,0,0.0104167,0.0104167,1.88934,0.459313,0.908301,0.930583,6291456
flatq12,private,pg19,3,8,12,2,0,8.21989,5.71539,10.995,0.684991,0.476282,0.916249,63.936,0.666,0,33,4,0,0.0416667,0.302083,0.34375,5.99189,0.00726593,0.559553,0.669326,8388608
flatq12,private,pg19,4,8,12,2,0,9.85022,7.91126,11.8488,0.820852,0.659272,0.987401,78.0978,0.813519,0,13,0,0,0,0.135417,0.135417,4.36718,0.111324,0.508124,0.643134,8388608
flatq12,private,pg19,5,8,12,2,0,11.7633,11.6679,11.8024,0.980272,0.972326,0.983534,93.9875,0.979036,0,0,0,0,0,0,0,1.62519,0.587309,0.46118,0.629049,8388608
flatq12,private,pg19,6,8,12,2,0,10.1774,9.45693,11.2208,0.848116,0.788077,0.935068,81.1779,0.845604,0,17,0,0,0,0.177083,0.177083,3.41532,0.178074,0.637101,0.744856,10485760
flatq12,private,pg19,7,8,12,2,0,9.25347,5.03235,10.7957,0.771123,0.419362,0.899638,71.8409,0.748342,0,30,4,0,0.0416667,0.270833,0.3125,5.89715,0.020984,0.51423,0.661117,10485760
flatq12,private,pg19,8,8,12,2,0,7.35723,4.16956,9.86903,0.613102,0.347464,0.822419,55.0663,0.573608,0,38,10,0,0.104167,0.291667,0.395833,5.96539,0.0132653,0.343611,0.518247,10485760
flatq12,private,pg19,9,8,12,2,0,11.7664,11.5418,11.9235,0.98053,0.96182,0.993623,92.6436,0.965037,0,0,0,0,0,0,0,1.61286,0.502695,0.550477,0.671728,12582912
flatq12,private,pg19,10,8,12,2,0,11.8398,11.6938,11.9489,0.986651,0.974481,0.99574,93.253,0.971385,0,0,0,0,0,0,0,1.40094,0.533659,0.525853,0.669656,12582912
flatq12,private,pg19,11,8,12,2,0,11.7336,11.2768,11.8721,0.977801,0.939737,0.989338,92.205,0.960469,0,1,0,0,0,0.0104167,0.0104167,2.01198,0.49728,0.573471,0.722201,12582912
flatq12,private,pg19,12,8,12,2,0,11.6983,11.4059,11.9069,0.974862,0.950489,0.992242,92.1622,0.960023,0,0,0,0,0,0,0,1.83181,0.561949,0.419313,0.595062,12582912
flatq12,private,pg19,13,8,12,2,0,11.6729,11.3617,11.8755,0.972738,0.946806,0.989627,93.279,0.971656,0,1,0,0,0,0.0104167,0.0104167,1.93923,0.389669,0.704978,0.803309,12582912
flatq12,private,pg19,14,8,12,2,0,11.655,11.3931,11.9423,0.971252,0.949423,0.995195,93.1951,0.970782,0,2,0,0,0,0.0208333,0.0208333,1.78377,0.415372,0.643743,0.781299,12582912
flatq12,private,pg19,15,8,12,2,0,11.1472,10.7369,11.4665,0.928931,0.894738,0.955545,89.0966,0.928089,0,5,0,0,0,0.0520833,0.0520833,2.497,0.16265,0.588222,0.756204,12582912
flatq12,private,pg19,16,8,12,2,0,11.5384,11.1679,11.8207,0.961535,0.930661,0.985061,92.2075,0.960495,0,4,0,0,0,0.0416667,0.0416667,2.04389,0.37808,0.475058,0.673483,12582912
flatq12,private,pg19,17,8,12,1,0,11.0054,10.3108,11.6536,0.917115,0.85923,0.971132,87.9798,0.916456,0,8,1,0,0.0104167,0.0729167,0.0833333,2.69126,0.085675,0.661938,nan,14680064
flatq12,private,pg19,18,8,12,1,0,10.2561,9.08141,11.5069,0.854671,0.756784,0.958912,81.7174,0.851222,0,13,2,0,0.0208333,0.114583,0.135417,3.4955,0.0674268,0.624445,nan,14680064
flatq12,private,pg19,19,8,12,1,0,10.2893,9.32042,10.9575,0.857445,0.776701,0.913122,82.2116,0.856371,0,17,3,0,0.03125,0.145833,0.177083,2.68396,0.0262723,0.616202,nan,14680064
flatq12,private,pg19,20,8,12,1,0,9.44046,1.08732,11.0006,0.786705,0.0906103,0.916716,63.0266,0.656527,1,22,11,0.0104167,0.114583,0.114583,0.239583,11.8465,0,0.523422,nan,14680064
flatq12,private,pg19,21,8,12,1,0,10.7986,9.94593,11.6513,0.899884,0.828827,0.970939,86.2412,0.898345,0,12,1,0,0.0104167,0.114583,0.125,2.2666,0.0319283,0.529945,nan,14680064
flatq12,private,pg19,22,8,12,1,0,10.4938,9.77205,11.611,0.874483,0.814338,0.967582,83.8005,0.872922,0,13,1,0,0.0104167,0.125,0.135417,2.78248,0.0471611,0.681915,nan,16777216
flatq12,private,pg19,23,8,12,1,0,9.91107,3.04266,11.5378,0.825923,0.253555,0.961481,74.1915,0.772829,0,19,5,0,0.0520833,0.145833,0.197917,8.80392,0.0223103,0.677296,nan,16777216
flatq12,private,pg19,24,8,12,1,0,11.023,9.92072,11.5484,0.918587,0.826727,0.96237,88.0593,0.917285,0,8,1,0,0.0104167,0.0729167,0.0833333,3.06127,0.00747871,0.695942,nan,16777216
flatq12,private,owm,0,8,12,2,0,11.6955,11.3514,11.9435,0.974627,0.945953,0.99529,92.7537,0.966185,0,0,0,0,0,0,0,1.70634,0.515041,0.639823,0.772209,6291456
flatq12,private,owm,1,8,12,2,0,11.7362,11.0587,11.9445,0.978021,0.921556,0.995374,92.9433,0.96816,0,2,0,0,0,0.0208333,0.0208333,1.67506,0.399918,0.863831,0.91569,6291456
flatq12,private,owm,2,8,12,2,0,11.7783,11.407,11.9034,0.981522,0.950582,0.991948,93.2575,0.971432,0,2,0,0,0,0.0208333,0.0208333,1.56886,0.485903,0.8955,0.924431,6291456
flatq12,private,owm,3,8,12,2,0,8.33686,6.57244,10.163,0.694738,0.547703,0.846918,65.347,0.680698,0,31,4,0,0.0416667,0.28125,0.322917,4.98578,0.0149722,0.579988,0.729188,8388608
flatq12,private,owm,4,8,12,2,0,10.7382,9.24174,11.8328,0.894851,0.770145,0.986068,83.5481,0.870293,0,11,0,0,0,0.114583,0.114583,2.88203,0.195645,0.55745,0.688603,8388608
flatq12,private,owm,5,8,12,2,0,11.6422,11.347,11.8789,0.970182,0.945584,0.989908,91.5365,0.953506,0,1,0,0,0,0.0104167,0.0104167,1.70709,0.43783,0.466694,0.644226,8388608
flatq12,private,owm,6,8,12,2,0,8.59524,6.7024,10.7367,0.71627,0.558534,0.894722,66.5235,0.692953,0,36,1,0,0.0104167,0.364583,0.375,4.23074,0.0760724,0.600719,0.711156,10485760
flatq12,private,owm,7,8,12,2,0,7.4414,6.25706,8.39552,0.620117,0.521421,0.699626,58.9469,0.61403,0,42,8,0,0.0833333,0.354167,0.4375,4.80492,0.0377196,0.4836,0.631675,10485760
flatq12,private,owm,8,8,12,2,0,8.27304,6.67243,9.46153,0.68942,0.556036,0.788461,64.9497,0.676559,0,39,8,0,0.0833333,0.322917,0.40625,4.45692,0.0413492,0.374466,0.525432,10485760
flatq12,private,owm,9,8,12,2,0,11.3542,11.0733,11.7334,0.946182,0.922775,0.977786,85.4703,0.890315,0,1,0,0,0,0.0104167,0.0104167,2.18305,0.490063,0.522582,0.67168,12582912
flatq12,private,owm,10,8,12,2,0,11.5961,10.9394,11.7736,0.966341,0.911619,0.98113,86.7186,0.903319,0,0,0,0,0,0,0,2.44314,0.559765,0.550042,0.694391,12582912
flatq12,private,owm,11,8,12,2,0,11.2389,10.4121,11.5774,0.936576,0.867677,0.964785,84.3071,0.878199,0,6,0,0,0,0.0625,0.0625,2.08268,0.283556,0.603663,0.760368,12582912
flatq12,private,owm,12,8,12,2,0,11.0712,9.96476,11.7406,0.922596,0.830397,0.978384,83.109,0.865719,0,5,0,0,0,0.0520833,0.0520833,2.45946,0.249737,0.417243,0.608545,12582912
flatq12,private,owm,13,8,12,2,0,10.7881,10.1568,11.294,0.899012,0.846397,0.941165,84.8755,0.88412,0,9,0,0,0,0.09375,0.09375,2.6055,0.167518,0.711275,0.804944,12582912
flatq12,private,owm,14,8,12,2,0,10.6285,8.90642,11.6092,0.885712,0.742201,0.967435,82.791,0.862406,0,13,0,0,0,0.135417,0.135417,3.12083,0.19317,0.646202,0.782572,12582912
flatq12,private,owm,15,8,12,2,0,9.44041,8.38695,10.2103,0.786701,0.698912,0.85086,74.039,0.771239,0,26,2,0,0.0208333,0.25,0.270833,2.89383,0.0500903,0.562485,0.731415,12582912
flatq12,private,owm,16,8,12,2,0,9.99595,9.04799,10.6927,0.832996,0.753999,0.891062,78.4543,0.817232,0,19,2,0,0.0208333,0.177083,0.197917,3.1581,0.0635898,0.451127,0.670575,12582912
flatq12,private,owm,17,8,12,1,0,8.56544,6.65898,10.8741,0.713786,0.554915,0.906179,66.7723,0.695544,0,38,4,0,0.0416667,0.354167,0.395833,4.3713,0.0499287,0.672313,nan,14680064
flatq12,private,owm,18,8,12,1,0,6.41911,4.44126,7.95234,0.534926,0.370105,0.662695,50.7295,0.528433,0,50,10,0,0.104167,0.416667,0.520833,7.34627,0.0269243,0.559864,nan,14680064
flatq12,private,owm,19,8,12,1,0,7.16974,6.00255,8.56913,0.597478,0.500212,0.714094,56.5914,0.589493,0,43,6,0,0.0625,0.385417,0.447917,5.48276,0.0441328,0.602899,nan,14680064
flatq12,private,owm,20,8,12,1,0,7.95694,5.61675,9.47236,0.663079,0.468062,0.789363,62.4466,0.650486,0,37,6,0,0.0625,0.322917,0.385417,6.16276,0.0220896,0.552001,nan,14680064
flatq12,private,owm,21,8,12,1,0,9.06757,6.41151,10.5562,0.755631,0.534293,0.879687,71.2456,0.742141,0,30,1,0,0.0104167,0.302083,0.3125,5.5131,0.0499795,0.522702,nan,14680064
flatq12,private,owm,22,8,12,1,0,8.13362,3.72646,10.3799,0.677801,0.310538,0.86499,62.2732,0.648679,0,31,3,0,0.03125,0.291667,0.322917,8.18658,0.0539131,0.666034,nan,16777216
flatq12,private,owm,23,8,12,1,0,8.89977,6.05973,10.7331,0.741648,0.504978,0.894422,70.2086,0.731339,0,29,4,0,0.0416667,0.260417,0.302083,6.16187,0.0417824,0.669683,nan,16777216
flatq12,private,owm,24,8,12,1,0,8.57393,6.20392,9.905,0.714494,0.516994,0.825417,67.8251,0.706511,0,32,5,0,0.0520833,0.28125,0.333333,5.17611,0.0470982,0.676212,nan,16777216
flatq12,private,algstack,0,8,12,2,0,10.2236,8.36755,11.6707,0.851963,0.697296,0.972558,75.7708,0.789279,0,16,4,0,0.0416667,0.125,0.166667,2.5233,0.00499522,0.700578,0.816996,6291456
flatq12,private,algstack,1,8,12,2,0,10.5529,8.83216,11.6689,0.87941,0.736013,0.972411,78.0859,0.813395,0,14,2,0,0.0208333,0.125,0.145833,2.99774,0.0743141,0.84366,0.899704,6291456
flatq12,private,algstack,2,8,12,2,0,10.5041,8.84428,11.569,0.875338,0.737024,0.96408,77.4517,0.806789,0,15,0,0,0,0.15625,0.15625,3.24126,0.108477,0.870584,0.902249,6291456
flatq12,private,algstack,3,8,12,2,0,5.94542,3.32474,8.37474,0.495452,0.277061,0.697895,37.2364,0.387879,0,56,14,0,0.145833,0.4375,0.583333,5.98317,0.00145655,0.434982,0.579515,8388608
flatq12,private,algstack,4,8,12,2,0,7.99524,6.80215,10.7937,0.66627,0.566846,0.899477,50.6913,0.528034,0,38,10,0,0.104167,0.291667,0.395833,3.85932,0.0407173,0.609924,0.74054,8388608
flatq12,private,algstack,5,8,12,2,0,9.28342,7.85891,10.5714,0.773619,0.65491,0.880949,63.4908,0.661363,0,32,1,0,0.0104167,0.322917,0.333333,4.06392,0.0806072,0.483849,0.679988,8388608
flatq12,private,algstack,6,8,12,2,0,6.08704,4.40622,8.7092,0.507254,0.367185,0.725767,41.144,0.428583,0,48,27,0,0.28125,0.21875,0.5,5.91811,0.018593,0.593026,0.713199,10485760
flatq12,private,algstack,7,8,12,2,0,4.37087,3.50305,5.36489,0.364239,0.291921,0.447074,31.8751,0.332033,0,59,41,0,0.427083,0.1875,0.614583,5.9689,0.000394004,0.311638,0.444781,10485760
flatq12,private,algstack,8,8,12,2,0,5.63021,4.61397,7.62303,0.469185,0.384498,0.635253,38.4776,0.400808,0,54,28,0,0.291667,0.270833,0.5625,5.53615,0.00119628,0.366673,0.509072,10485760
flatq12,private,algstack,9,8,12,2,0,7.87498,6.50178,9.96303,0.656248,0.541815,0.830253,53.4593,0.556868,0,40,5,0,0.0520833,0.364583,0.416667,4.90495,0.0503341,0.498511,0.675172,12582912
flatq12,private,algstack,10,8,12,2,0,10.3521,8.37952,11.4311,0.862674,0.698293,0.952595,69.1596,0.720413,0,12,0,0,0,0.125,0.125,4.23857,0.242093,0.59585,0.741802,12582912
flatq12,private,algstack,11,8,12,2,0,8.73086,7.06542,9.8773,0.727572,0.588785,0.823108,59.3157,0.617872,0,34,2,0,0.0208333,0.333333,0.354167,3.85055,0.0589651,0.636173,0.806272,12582912
flatq12,private,algstack,12,8,12,2,0,7.64771,6.49662,9.02676,0.63731,0.541385,0.75223,53.0774,0.552889,0,42,9,0,0.09375,0.34375,0.4375,3.85476,0.0123115,0.411589,0.612934,12582912
flatq12,private,algstack,13,8,12,2,0,8.12007,5.65461,9.41921,0.676672,0.471217,0.784934,56.3959,0.587457,0,39,8,0,0.0833333,0.322917,0.40625,3.87639,0.0493534,0.733983,0.820019,12582912
flatq12,private,algstack,14,8,12,2,0,7.83983,5.44207,10.5453,0.653319,0.453506,0.878777,53.3535,0.555766,0,36,11,0,0.114583,0.260417,0.375,5.8053,0.0053709,0.646451,0.759578,12582912
flatq12,private,algstack,15,8,12,2,0,5.43072,4.13792,7.66206,0.45256,0.344827,0.638505,36.1174,0.376223,0,57,29,0,0.302083,0.291667,0.59375,5.59554,0.00105065,0.516836,0.691288,12582912
flatq12,private,algstack,16,8,12,2,0,5.5814,3.88523,8.25117,0.465116,0.323769,0.687598,37.6736,0.392433,0,59,28,0,0.291667,0.322917,0.614583,5.72883,0.00614932,0.374381,0.634112,12582912
flatq12,private,algstack,17,8,12,1,0,4.57947,1.44253,8.29512,0.381623,0.120211,0.69126,28.4036,0.295871,0,65,31,0,0.322917,0.354167,0.677083,11.2113,0.000509688,0.651486,nan,14680064
flatq12,private,algstack,18,8,12,1,0,2.99904,1.21821,6.19242,0.24992,0.101518,0.516035,21.1485,0.220297,0,71,54,0,0.5625,0.177083,0.739583,11.617,0.000552645,0.532717,nan,14680064
flatq12,private,algstack,19,8,12,1,0,3.98981,1.29601,5.91448,0.332484,0.108001,0.492873,29.1877,0.304039,0,63,37,0,0.385417,0.270833,0.65625,11.3253,0.000954314,0.606176,nan,14680064
flatq12,private,algstack,20,8,12,1,0,4.64446,1.85512,6.70242,0.387039,0.154593,0.558535,32.898,0.342688,0,61,31,0,0.322917,0.3125,0.635417,10.4772,0.000414484,0.526604,nan,14680064
flatq12,private,algstack,21,8,12,1,0,4.72939,2.97934,5.71022,0.394116,0.248279,0.475851,36.2198,0.37729,0,59,27,0,0.28125,0.333333,0.614583,8.41722,0.00377065,0.530283,nan,14680064
flatq12,private,algstack,22,8,12,1,0,6.22352,3.72563,8.79741,0.518626,0.310469,0.733117,46.9008,0.48855,0,55,18,0,0.1875,0.385417,0.572917,7.33454,0.00134468,0.686986,nan,16777216
flatq12,private,algstack,23,8,12,1,0,5.93404,2.32384,8.94495,0.494503,0.193653,0.745412,43.5227,0.453361,0,51,24,0,0.25,0.28125,0.53125,9.48797,0.00297546,0.630775,nan,16777216
flatq12,private,algstack,24,8,12,1,0,4.62435,2.56771,7.17957,0.385363,0.213976,0.598298,35.1681,0.366334,0,55,34,0,0.354167,0.21875,0.572917,8.14592,0.00216293,0.618294,nan,16777216
flatq12,private,fw2de,0,8,12,2,0,9.18659,6.37545,11.5252,0.765549,0.531287,0.960431,59.3668,0.618404,0,25,5,0,0.0520833,0.208333,0.260417,4.41451,0.00223102,0.693082,0.811896,6291456
flatq12,private,fw2de,1,8,12,2,0,9.56683,5.3978,11.6391,0.797236,0.449816,0.969924,62.5424,0.651483,0,21,6,0,0.0625,0.15625,0.21875,4.49517,0.0085287,0.827283,0.903312,6291456
flatq12,private,fw2de,2,8,12,2,0,10.4849,6.57408,11.5475,0.873744,0.54784,0.962295,64.5384,0.672275,0,16,2,0,0.0208333,0.145833,0.166667,4.42795,0.0465407,0.860238,0.901943,6291456
flatq12,private,fw2de,3,8,12,2,0,8.17055,4.31573,11.1997,0.68088,0.359644,0.933312,54.9656,0.572559,0,37,7,0,0.0729167,0.3125,0.385417,5.80183,0.00350463,0.57488,0.72703,8388608
flatq12,private,fw2de,4,8,12,2,0,7.9652,5.43067,10.1688,0.663767,0.452556,0.847397,46.2933,0.482222,0,35,9,0,0.09375,0.270833,0.364583,4.50901,0.00747845,0.588581,0.728003,8388608
flatq12,private,fw2de,5,8,12,2,0,8.01651,6.49867,9.33594,0.668042,0.541556,0.777995,52.2142,0.543898,0,38,7,0,0.0729167,0.322917,0.395833,4.3076,0.00646244,0.486941,0.688713,8388608
flatq12,private,fw2de,6,8,12,2,0,6.05269,4.09632,8.04861,0.504391,0.34136,0.670718,39.0381,0.406647,0,54,16,0,0.166667,0.395833,0.5625,5.91483,0.00795841,0.626922,0.691068,10485760
flatq12,private,fw2de,7,8,12,2,0,6.67864,5.11375,7.69726,0.556553,0.426146,0.641438,41.7136,0.434516,0,51,14,0,0.145833,0.385417,0.53125,5.19874,0.00461388,0.584104,0.632799,10485760
flatq12,private,fw2de,8,8,12,2,0,6.0215,4.56587,7.037,0.501792,0.38049,0.586417,37.2873,0.38841,0,49,26,0,0.270833,0.239583,0.510417,5.42018,0.00102139,0.433406,0.534173,10485760
flatq12,private,fw2de,9,8,12,2,0,9.03974,6.53366,10.9483,0.753312,0.544472,0.912361,62.7092,0.653221,0,28,4,0,0.0416667,0.25,0.291667,4.91905,0.0409832,0.49163,0.664409,12582912
flatq12,private,fw2de,10,8,12,2,0,11.0867,9.84405,11.6405,0.923896,0.820338,0.970045,78.0802,0.813336,0,11,0,0,0,0.114583,0.114583,2.21614,0.218618,0.527177,0.679218,12582912
flatq12,private,fw2de,11,8,12,2,0,10.1899,8.31746,11.3981,0.849155,0.693121,0.94984,72.8487,0.75884,0,19,0,0,0,0.197917,0.197917,4.1528,0.205204,0.592271,0.743327,12582912
flatq12,private,fw2de,12,8,12,2,0,9.49616,8.39736,10.473,0.791347,0.69978,0.872747,66.1684,0.689254,0,27,1,0,0.0104167,0.270833,0.28125,3.28409,0.0789016,0.43146,0.622475,12582912
flatq12,private,fw2de,13,8,12,2,0,10.0313,6.50328,11.2438,0.835942,0.54194,0.936985,73.0748,0.761196,0,15,1,0,0.0104167,0.145833,0.15625,5.62278,0.0483896,0.718976,0.795286,12582912
flatq12,private,fw2de,14,8,12,2,0,10.1377,9.05212,11.0808,0.844812,0.754343,0.923398,75.1649,0.782968,0,16,0,0,0,0.166667,0.166667,3.2576,0.236749,0.682313,0.797933,12582912
flatq12,private,fw2de,15,8,12,2,0,8.64207,5.29834,10.7804,0.720172,0.441529,0.898367,61.9066,0.64486,0,30,6,0,0.0625,0.25,0.3125,5.95708,0.0511028,0.541372,0.665129,12582912
flatq12,private,fw2de,16,8,12,2,0,8.43387,6.29214,10.7987,0.702822,0.524345,0.899895,60.2068,0.627154,0,33,7,0,0.0729167,0.270833,0.34375,4.56185,0.00579434,0.456125,0.686803,12582912
flatq12,private,fw2de,17,8,12,1,0,7.42041,1.56427,11.2225,0.618368,0.130356,0.935206,48.6076,0.50633,0,44,14,0,0.145833,0.3125,0.458333,10.9346,0.00504234,0.704604,nan,14680064
flatq12,private,fw2de,18,8,12,1,0,6.89967,1.05435,10.5539,0.574973,0.0878622,0.879491,43.6454,0.454639,0,46,21,0,0.21875,0.260417,0.479167,11.9229,0.00086831,0.593616,nan,14680064
flatq12,private,fw2de,19,8,12,1,0,5.53092,1.908,8.8305,0.46091,0.159,0.735875,36.8307,0.383653,0,55,28,0,0.291667,0.28125,0.572917,9.53138,0.00238884,0.614529,nan,14680064
flatq12,private,fw2de,20,8,12,1,0,4.82078,2.26524,6.15737,0.401732,0.18877,0.513114,34.9089,0.363634,0,59,31,0,0.322917,0.291667,0.614583,9.26677,0.00312317,0.555974,nan,14680064
flatq12,private,fw2de,21,8,12,1,0,5.35912,1.72879,7.35893,0.446593,0.144066,0.613244,38.2754,0.398702,0,59,23,0,0.239583,0.375,0.614583,10.4393,0.00390744,0.480298,nan,14680064
flatq12,private,fw2de,22,8,12,1,0,5.19001,1.32748,8.47793,0.432501,0.110624,0.706494,36.0257,0.375268,0,57,31,0,0.322917,0.270833,0.59375,11.4244,0.0043087,0.620876,nan,16777216
flatq12,private,fw2de,23,8,12,1,0,4.60842,1.58496,8.0017,0.384035,0.13208,0.666808,33.5208,0.349175,0,62,29,0,0.302083,0.34375,0.645833,10.9537,0.00207138,0.609733,nan,16777216
flatq12,private,fw2de,24,8,12,1,0,4.53278,1.31406,7.44958,0.377732,0.109505,0.620798,32.7175,0.340808,0,60,45,0,0.46875,0.15625,0.625,11.3716,0.00169373,0.629072,nan,16777216
moe500,expert,mix,0,1,24,3,0,9.48599,9.48599,9.48599,0.39525,0.39525,0.39525,9.48599,0.39525,1,11,10,0.0416667,0.416667,0.0416667,0.5,5.75632,0,0.781602,0.694639,10485760
moe500,expert,mix,1,1,24,3,0,23.3739,23.3739,23.3739,0.973911,0.973911,0.973911,23.3739,0.973911,0,0,0,0,0,0,0,1.35346,0.5188,0.787926,0.796025,10485760
moe500,expert,mix,2,1,24,3,0,23.2339,23.2339,23.2339,0.968079,0.968079,0.968079,23.2339,0.968079,0,0,0,0,0,0,0,1.82082,0.574387,0.84436,0.843116,10485760
moe500,expert,mix,3,1,24,3,0,23.45,23.45,23.45,0.977083,0.977083,0.977083,23.45,0.977083,0,0,0,0,0,0,0,1.48583,0.595641,0.794395,0.854956,10485760
moe500,expert,mix,4,1,24,3,0,23.7654,23.7654,23.7654,0.990227,0.990227,0.990227,23.7654,0.990227,0,0,0,0,0,0,0,1.34896,0.815128,0.882806,0.876371,10485760
moe500,expert,mix,5,1,24,3,0,23.6342,23.6342,23.6342,0.98476,0.98476,0.98476,23.6342,0.98476,0,0,0,0,0,0,0,1.29303,0.731039,0.878894,0.840644,10485760
moe500,expert,mix,6,1,24,3,0,20.2083,20.2083,20.2083,0.842012,0.842012,0.842012,20.2083,0.842012,0,3,0,0,0,0.125,0.125,2.49002,0.425887,0.767196,0.825027,10485760
moe500,expert,mix,7,1,24,3,0,21.8519,21.8519,21.8519,0.910495,0.910495,0.910495,21.8519,0.910495,0,0,0,0,0,0,0,2.24434,0.540464,0.765789,0.817433,10485760
moe500,expert,mix,8,1,24,3,0,21.2189,21.2189,21.2189,0.88412,0.88412,0.88412,21.2189,0.88412,0,0,0,0,0,0,0,2.94431,0.556918,0.748453,0.787471,10485760
moe500,expert,mix,9,1,24,3,0,19.9673,19.9673,19.9673,0.831971,0.831971,0.831971,19.9673,0.831971,0,3,0,0,0,0.125,0.125,2.9059,0.4298,0.77666,0.803247,10485760
moe500,expert,mix,10,1,24,3,0,20.2042,20.2042,20.2042,0.841843,0.841843,0.841843,20.2042,0.841843,0,4,0,0,0,0.166667,0.166667,3.30737,0.403965,0.766236,0.794432,10485760
moe500,expert,mix,11,1,24,3,0,21.7551,21.7551,21.7551,0.906462,0.906462,0.906462,21.7551,0.906462,0,2,0,0,0,0.0833333,0.0833333,1.99893,0.406296,0.761497,0.794428,10485760
moe500,expert,mix,12,1,24,3,0,21.8538,21.8538,21.8538,0.910576,0.910576,0.910576,21.8538,0.910576,0,0,0,0,0,0,0,2.63875,0.559734,0.794709,0.699361,10485760
moe500,expert,mix,13,1,24,3,0,21.9112,21.9112,21.9112,0.912968,0.912968,0.912968,21.9112,0.912968,0,0,0,0,0,0,0,2.10961,0.576211,0.877337,0.929533,10485760
moe500,expert,mix,14,1,24,3,0,21.9696,21.9696,21.9696,0.915399,0.915399,0.915399,21.9696,0.915399,0,0,0,0,0,0,0,1.95768,0.530717,0.899955,0.933054,10485760
moe500,expert,mix,15,1,24,3,0,20.6016,20.6016,20.6016,0.8584,0.8584,0.8584,20.6016,0.8584,0,0,0,0,0,0,0,2.67538,0.556367,0.906651,0.928046,10485760
moe500,expert,mix,16,1,24,3,0,21.2787,21.2787,21.2787,0.886612,0.886612,0.886612,21.2787,0.886612,0,0,0,0,0,0,0,2.56,0.548206,0.892878,0.928133,10485760
moe500,expert,mix,17,1,24,3,0,19.7323,19.7323,19.7323,0.822179,0.822179,0.822179,19.7323,0.822179,0,1,0,0,0,0.0416667,0.0416667,3.12281,0.470941,0.865702,0.9238,10485760
moe500,expert,mix,18,1,24,3,0,20.102,20.102,20.102,0.837585,0.837585,0.837585,20.102,0.837585,0,2,0,0,0,0.0833333,0.0833333,3.30567,0.472869,0.882857,0.918566,10485760
moe500,expert,mix,19,1,24,3,0,20.3654,20.3654,20.3654,0.84856,0.84856,0.84856,20.3654,0.84856,0,0,0,0,0,0,0,2.66775,0.530876,0.808039,0.808022,10485760
moe500,expert,mix,20,1,24,3,0,20.575,20.575,20.575,0.857293,0.857293,0.857293,20.575,0.857293,0,0,0,0,0,0,0,2.9456,0.510612,0.863402,0.86976,10485760
moe500,expert,mix,21,1,24,3,0,19.7919,19.7919,19.7919,0.824664,0.824664,0.824664,19.7919,0.824664,0,3,0,0,0,0.125,0.125,2.96917,0.451717,0.85044,0.868361,10485760
moe500,expert,mix,22,1,24,3,0,19.5131,19.5131,19.5131,0.813046,0.813046,0.813046,19.5131,0.813046,0,2,0,0,0,0.0833333,0.0833333,3.83381,0.465546,0.850124,0.891948,10485760
moe500,expert,mix,23,1,24,3,0,19.3188,19.3188,19.3188,0.804948,0.804948,0.804948,19.3188,0.804948,0,3,0,0,0,0.125,0.125,3.28924,0.419125,0.858666,0.889265,10485760
moe500,expert,dclm,0,1,24,3,0,9.7375,9.7375,9.7375,0.405729,0.405729,0.405729,9.7375,0.405729,1,12,9,0.0416667,0.375,0.125,0.541667,5.2685,0,0.789889,0.69877,2097152
moe500,expert,dclm,1,1,24,3,0,23.9769,23.9769,23.9769,0.999036,0.999036,0.999036,23.9769,0.999036,0,0,0,0,0,0,0,1.12203,0.895329,0.771968,0.776187,2097152
moe500,expert,dclm,2,1,24,3,0,23.954,23.954,23.954,0.998082,0.998082,0.998082,23.954,0.998082,0,0,0,0,0,0,0,1.17072,0.920151,0.816628,0.814958,2097152
moe500,expert,dclm,3,1,24,3,0,23.974,23.974,23.974,0.998915,0.998915,0.998915,23.974,0.998915,0,0,0,0,0,0,0,1.12322,0.908627,0.758442,0.824293,2097152
moe500,expert,dclm,4,1,24,3,0,23.9889,23.9889,23.9889,0.999537,0.999537,0.999537,23.9889,0.999537,0,0,0,0,0,0,0,1.06052,0.955673,0.873894,0.858997,2097152
moe500,expert,dclm,5,1,24,3,0,23.9819,23.9819,23.9819,0.999247,0.999247,0.999247,23.9819,0.999247,0,0,0,0,0,0,0,1.07298,0.924656,0.854235,0.798,2097152
moe500,expert,dclm,6,1,24,3,0,23.8657,23.8657,23.8657,0.994405,0.994405,0.994405,23.8657,0.994405,0,0,0,0,0,0,0,1.24014,0.684921,0.780166,0.81648,2097152
moe500,expert,dclm,7,1,24,3,0,23.6718,23.6718,23.6718,0.986324,0.986324,0.986324,23.6718,0.986324,0,0,0,0,0,0,0,1.55447,0.653858,0.766485,0.815806,2097152
moe500,expert,dclm,8,1,24,3,0,23.8562,23.8562,23.8562,0.994009,0.994009,0.994009,23.8562,0.994009,0,0,0,0,0,0,0,1.29256,0.71299,0.773224,0.803715,2097152
moe500,expert,dclm,9,1,24,3,0,23.867,23.867,23.867,0.99446,0.99446,0.99446,23.867,0.99446,0,0,0,0,0,0,0,1.27523,0.806358,0.80182,0.833225,2097152
moe500,expert,dclm,10,1,24,3,0,23.6967,23.6967,23.6967,0.987364,0.987364,0.987364,23.6967,0.987364,0,0,0,0,0,0,0,1.32653,0.625557,0.780556,0.811657,2097152
moe500,expert,dclm,11,1,24,3,0,23.8755,23.8755,23.8755,0.994812,0.994812,0.994812,23.8755,0.994812,0,0,0,0,0,0,0,1.28131,0.804272,0.761813,0.797565,2097152
moe500,expert,dclm,12,1,24,3,0,23.9109,23.9109,23.9109,0.996289,0.996289,0.996289,23.9109,0.996289,0,0,0,0,0,0,0,1.2162,0.899185,0.781576,0.667169,2097152
moe500,expert,dclm,13,1,24,3,0,23.9436,23.9436,23.9436,0.997649,0.997649,0.997649,23.9436,0.997649,0,0,0,0,0,0,0,1.17736,0.924732,0.876273,0.92181,2097152
moe500,expert,dclm,14,1,24,3,0,23.955,23.955,23.955,0.998127,0.998127,0.998127,23.955,0.998127,0,0,0,0,0,0,0,1.14891,0.910801,0.895357,0.930518,2097152
moe500,expert,dclm,15,1,24,3,0,23.9172,23.9172,23.9172,0.996549,0.996549,0.996549,23.9172,0.996549,0,0,0,0,0,0,0,1.22935,0.885128,0.91549,0.933902,2097152
moe500,expert,dclm,16,1,24,3,0,23.9286,23.9286,23.9286,0.997027,0.997027,0.997027,23.9286,0.997027,0,0,0,0,0,0,0,1.23657,0.922077,0.897891,0.929169,2097152
moe500,expert,dclm,17,1,24,3,0,23.927,23.927,23.927,0.99696,0.99696,0.99696,23.927,0.99696,0,0,0,0,0,0,0,1.20958,0.907314,0.87695,0.919333,2097152
moe500,expert,dclm,18,1,24,3,0,23.9124,23.9124,23.9124,0.996351,0.996351,0.996351,23.9124,0.996351,0,0,0,0,0,0,0,1.20822,0.893105,0.891175,0.928381,2097152
moe500,expert,dclm,19,1,24,3,0,23.9208,23.9208,23.9208,0.9967,0.9967,0.9967,23.9208,0.9967,0,0,0,0,0,0,0,1.23124,0.914444,0.878816,0.899473,2097152
moe500,expert,dclm,20,1,24,3,0,23.8996,23.8996,23.8996,0.995815,0.995815,0.995815,23.8996,0.995815,0,0,0,0,0,0,0,1.24447,0.827839,0.87025,0.88209,2097152
moe500,expert,dclm,21,1,24,3,0,23.8139,23.8139,23.8139,0.992245,0.992245,0.992245,23.8139,0.992245,0,0,0,0,0,0,0,1.20434,0.654072,0.863453,0.874195,2097152
moe500,expert,dclm,22,1,24,3,0,23.866,23.866,23.866,0.994415,0.994415,0.994415,23.866,0.994415,0,0,0,0,0,0,0,1.25386,0.835575,0.86738,0.895067,2097152
moe500,expert,dclm,23,1,24,3,0,23.8617,23.8617,23.8617,0.994238,0.994238,0.994238,23.8617,0.994238,0,0,0,0,0,0,0,1.22656,0.774124,0.87142,0.916043,2097152
moe500,expert,pg19,0,1,24,3,0,9.60379,9.60379,9.60379,0.400158,0.400158,0.400158,9.60379,0.400158,3,9,7,0.125,0.291667,0.0833333,0.5,5.43784,0,0.766206,0.699415,2097152
moe500,expert,pg19,1,1,24,3,0,23.7966,23.7966,23.7966,0.991526,0.991526,0.991526,23.7966,0.991526,0,0,0,0,0,0,0,1.26876,0.78669,0.769464,0.77362,2097152
moe500,expert,pg19,2,1,24,3,0,23.768,23.768,23.768,0.990332,0.990332,0.990332,23.768,0.990332,0,0,0,0,0,0,0,1.31717,0.732166,0.803397,0.789233,2097152
moe500,expert,pg19,3,1,24,3,0,23.8698,23.8698,23.8698,0.994573,0.994573,0.994573,23.8698,0.994573,0,0,0,0,0,0,0,1.22836,0.793545,0.757826,0.816816,2097152
moe500,expert,pg19,4,1,24,3,0,23.8714,23.8714,23.8714,0.994641,0.994641,0.994641,23.8714,0.994641,0,0,0,0,0,0,0,1.32333,0.848167,0.862237,0.841667,2097152
moe500,expert,pg19,5,1,24,3,0,23.843,23.843,23.843,0.993459,0.993459,0.993459,23.843,0.993459,0,0,0,0,0,0,0,1.28474,0.850571,0.849417,0.793327,2097152
moe500,expert,pg19,6,1,24,3,0,20.6391,20.6391,20.6391,0.859964,0.859964,0.859964,20.6391,0.859964,0,3,0,0,0,0.125,0.125,3.70787,0.236782,0.764888,0.812792,2097152
moe500,expert,pg19,7,1,24,3,0,20.9914,20.9914,20.9914,0.874641,0.874641,0.874641,20.9914,0.874641,0,4,0,0,0,0.166667,0.166667,2.57156,0.258747,0.765417,0.818619,2097152
moe500,expert,pg19,8,1,24,3,0,22.3008,22.3008,22.3008,0.929202,0.929202,0.929202,22.3008,0.929202,0,2,0,0,0,0.0833333,0.0833333,1.76842,0.234695,0.765771,0.792762,2097152
moe500,expert,pg19,9,1,24,3,0,17.2435,17.2435,17.2435,0.718481,0.718481,0.718481,17.2435,0.718481,0,4,0,0,0,0.166667,0.166667,5.93768,0.11253,0.766506,0.821871,2097152
moe500,expert,pg19,10,1,24,3,0,19.2825,19.2825,19.2825,0.803438,0.803438,0.803438,19.2825,0.803438,0,4,0,0,0,0.166667,0.166667,4.42453,0.168186,0.763264,0.79908,2097152
moe500,expert,pg19,11,1,24,3,0,22.6048,22.6048,22.6048,0.941868,0.941868,0.941868,22.6048,0.941868,0,2,0,0,0,0.0833333,0.0833333,2.16766,0.435497,0.748238,0.771298,2097152
moe500,expert,pg19,12,1,24,3,0,23.4925,23.4925,23.4925,0.978853,0.978853,0.978853,23.4925,0.978853,0,1,0,0,0,0.0416667,0.0416667,1.2766,0.479015,0.770901,0.657349,2097152
moe500,expert,pg19,13,1,24,3,0,23.5346,23.5346,23.5346,0.980606,0.980606,0.980606,23.5346,0.980606,0,0,0,0,0,0,0,1.26981,0.524532,0.873593,0.915149,2097152
moe500,expert,pg19,14,1,24,3,0,23.5346,23.5346,23.5346,0.980607,0.980607,0.980607,23.5346,0.980607,0,0,0,0,0,0,0,1.39715,0.576115,0.89203,0.927449,2097152
moe500,expert,pg19,15,1,24,3,0,23.49,23.49,23.49,0.978748,0.978748,0.978748,23.49,0.978748,0,1,0,0,0,0.0416667,0.0416667,1.34297,0.477531,0.922053,0.937783,2097152
moe500,expert,pg19,16,1,24,3,0,23.3657,23.3657,23.3657,0.973572,0.973572,0.973572,23.3657,0.973572,0,1,0,0,0,0.0416667,0.0416667,1.28466,0.435551,0.901014,0.927203,2097152
moe500,expert,pg19,17,1,24,3,0,23.5588,23.5588,23.5588,0.981618,0.981618,0.981618,23.5588,0.981618,0,0,0,0,0,0,0,1.23857,0.53373,0.879546,0.917582,2097152
moe500,expert,pg19,18,1,24,3,0,23.1916,23.1916,23.1916,0.966318,0.966318,0.966318,23.1916,0.966318,0,0,0,0,0,0,0,1.71669,0.54731,0.889483,0.930071,2097152
moe500,expert,pg19,19,1,24,3,0,23.5219,23.5219,23.5219,0.98008,0.98008,0.98008,23.5219,0.98008,0,0,0,0,0,0,0,1.31847,0.647297,0.885168,0.901878,2097152
moe500,expert,pg19,20,1,24,3,0,23.3919,23.3919,23.3919,0.974662,0.974662,0.974662,23.3919,0.974662,0,1,0,0,0,0.0416667,0.0416667,1.4423,0.442776,0.86833,0.881651,2097152
moe500,expert,pg19,21,1,24,3,0,22.9719,22.9719,22.9719,0.957162,0.957162,0.957162,22.9719,0.957162,0,1,0,0,0,0.0416667,0.0416667,1.99895,0.30402,0.870024,0.882451,2097152
moe500,expert,pg19,22,1,24,3,0,23.248,23.248,23.248,0.968666,0.968666,0.968666,23.248,0.968666,0,1,0,0,0,0.0416667,0.0416667,1.27712,0.273388,0.872114,0.896428,2097152
moe500,expert,pg19,23,1,24,3,0,23.3279,23.3279,23.3279,0.971996,0.971996,0.971996,23.3279,0.971996,0,1,0,0,0,0.0416667,0.0416667,1.49002,0.426414,0.868419,0.92154,2097152
moe500,expert,owm,0,1,24,3,0,9.7017,9.7017,9.7017,0.404237,0.404237,0.404237,9.7017,0.404237,1,11,9,0.0416667,0.375,0.0833333,0.5,5.43521,0,0.793673,0.705121,2097152
moe500,expert,owm,1,1,24,3,0,23.3027,23.3027,23.3027,0.970946,0.970946,0.970946,23.3027,0.970946,0,0,0,0,0,0,0,1.50769,0.597637,0.763836,0.760465,2097152
moe500,expert,owm,2,1,24,3,0,23.2619,23.2619,23.2619,0.969245,0.969245,0.969245,23.2619,0.969245,0,0,0,0,0,0,0,1.83741,0.718731,0.83096,0.835402,2097152
moe500,expert,owm,3,1,24,3,0,23.4943,23.4943,23.4943,0.978929,0.978929,0.978929,23.4943,0.978929,0,0,0,0,0,0,0,1.53993,0.635971,0.776387,0.840376,2097152
moe500,expert,owm,4,1,24,3,0,23.7364,23.7364,23.7364,0.989017,0.989017,0.989017,23.7364,0.989017,0,0,0,0,0,0,0,1.41702,0.76004,0.880321,0.868489,2097152
moe500,expert,owm,5,1,24,3,0,23.708,23.708,23.708,0.987833,0.987833,0.987833,23.708,0.987833,0,0,0,0,0,0,0,1.29114,0.778797,0.861981,0.811758,2097152
moe500,expert,owm,6,1,24,3,0,16.6041,16.6041,16.6041,0.691836,0.691836,0.691836,16.6041,0.691836,0,6,0,0,0,0.25,0.25,4.22729,0.110001,0.779348,0.840385,2097152
moe500,expert,owm,7,1,24,3,0,18.3663,18.3663,18.3663,0.765263,0.765263,0.765263,18.3663,0.765263,0,5,1,0,0.0416667,0.166667,0.208333,2.91381,0.0602798,0.786274,0.844061,2097152
moe500,expert,owm,8,1,24,3,0,15.6196,15.6196,15.6196,0.650818,0.650818,0.650818,15.6196,0.650818,0,7,0,0,0,0.291667,0.291667,5.51169,0.156364,0.728032,0.778717,2097152
moe500,expert,owm,9,1,24,3,0,15.1477,15.1477,15.1477,0.631155,0.631155,0.631155,15.1477,0.631155,0,9,1,0,0.0416667,0.333333,0.375,5.4704,0.0726433,0.737302,0.770686,2097152
moe500,expert,owm,10,1,24,3,0,17.4437,17.4437,17.4437,0.726819,0.726819,0.726819,17.4437,0.726819,0,7,1,0,0.0416667,0.25,0.291667,3.74429,0.0884933,0.776041,0.821267,2097152
moe500,expert,owm,11,1,24,3,0,19.4511,19.4511,19.4511,0.810463,0.810463,0.810463,19.4511,0.810463,0,4,0,0,0,0.166667,0.166667,3.02447,0.12682,0.763817,0.807948,2097152
moe500,expert,owm,12,1,24,3,0,21.6288,21.6288,21.6288,0.9012,0.9012,0.9012,21.6288,0.9012,0,1,0,0,0,0.0416667,0.0416667,2.71442,0.406937,0.784307,0.687443,2097152
moe500,expert,owm,13,1,24,3,0,21.9009,21.9009,21.9009,0.912539,0.912539,0.912539,21.9009,0.912539,0,0,0,0,0,0,0,2.17817,0.531662,0.878307,0.931299,2097152
moe500,expert,owm,14,1,24,3,0,21.2856,21.2856,21.2856,0.886901,0.886901,0.886901,21.2856,0.886901,0,3,0,0,0,0.125,0.125,2.37086,0.379875,0.900854,0.934177,2097152
moe500,expert,owm,15,1,24,3,0,19.3968,19.3968,19.3968,0.808202,0.808202,0.808202,19.3968,0.808202,0,4,0,0,0,0.166667,0.166667,3.15753,0.140259,0.900928,0.921905,2097152
moe500,expert,owm,16,1,24,3,0,20.2588,20.2588,20.2588,0.844116,0.844116,0.844116,20.2588,0.844116,0,5,0,0,0,0.208333,0.208333,2.56789,0.314487,0.897589,0.934522,2097152
moe500,expert,owm,17,1,24,3,0,19.8982,19.8982,19.8982,0.82909,0.82909,0.82909,19.8982,0.82909,0,3,0,0,0,0.125,0.125,2.97149,0.237915,0.869962,0.923444,2097152
moe500,expert,owm,18,1,24,3,0,18.6539,18.6539,18.6539,0.777244,0.777244,0.777244,18.6539,0.777244,0,4,0,0,0,0.166667,0.166667,4.1997,0.198994,0.885976,0.915285,2097152
moe500,expert,owm,19,1,24,3,0,19.9759,19.9759,19.9759,0.832329,0.832329,0.832329,19.9759,0.832329,0,3,0,0,0,0.125,0.125,2.62005,0.292294,0.870914,0.883472,2097152
moe500,expert,owm,20,1,24,3,0,19.5838,19.5838,19.5838,0.81599,0.81599,0.81599,19.5838,0.81599,0,3,0,0,0,0.125,0.125,3.54308,0.3783,0.88032,0.895067,2097152
moe500,expert,owm,21,1,24,3,0,16.8175,16.8175,16.8175,0.700729,0.700729,0.700729,16.8175,0.700729,0,6,0,0,0,0.25,0.25,5.02814,0.211533,0.849957,0.862636,2097152
moe500,expert,owm,22,1,24,3,0,19.5256,19.5256,19.5256,0.813568,0.813568,0.813568,19.5256,0.813568,0,6,0,0,0,0.25,0.25,3.3735,0.174461,0.858995,0.890751,2097152
moe500,expert,owm,23,1,24,3,0,18.5821,18.5821,18.5821,0.774253,0.774253,0.774253,18.5821,0.774253,0,4,0,0,0,0.166667,0.166667,3.20025,0.133987,0.86399,0.90576,2097152
moe500,expert,algstack,0,1,24,3,0,8.64022,8.64022,8.64022,0.360009,0.360009,0.360009,8.64022,0.360009,2,12,9,0.0833333,0.375,0.125,0.583333,6.06337,0,0.758954,0.66132,2097152
moe500,expert,algstack,1,1,24,3,0,20.8655,20.8655,20.8655,0.869395,0.869395,0.869395,20.8655,0.869395,0,4,0,0,0,0.166667,0.166667,2.02618,0.130852,0.801979,0.816468,2097152
moe500,expert,algstack,2,1,24,3,0,20.0719,20.0719,20.0719,0.836329,0.836329,0.836329,20.0719,0.836329,0,5,0,0,0,0.208333,0.208333,3.14741,0.138752,0.864462,0.859085,2097152
moe500,expert,algstack,3,1,24,3,0,20.8177,20.8177,20.8177,0.867403,0.867403,0.867403,20.8177,0.867403,0,4,1,0,0.0416667,0.125,0.166667,2.05311,0.0915222,0.830951,0.894107,2097152
moe500,expert,algstack,4,1,24,3,0,23.2264,23.2264,23.2264,0.967767,0.967767,0.967767,23.2264,0.967767,0,0,0,0,0,0,0,1.55407,0.622707,0.902624,0.903267,2097152
moe500,expert,algstack,5,1,24,3,0,22.4897,22.4897,22.4897,0.93707,0.93707,0.93707,22.4897,0.93707,0,2,0,0,0,0.0833333,0.0833333,1.60675,0.405277,0.915444,0.893258,2097152
moe500,expert,algstack,6,1,24,3,0,8.38305,8.38305,8.38305,0.349294,0.349294,0.349294,8.38305,0.349294,0,17,9,0,0.375,0.333333,0.708333,7.11023,0.00848007,0.794268,0.864577,2097152
moe500,expert,algstack,7,1,24,3,0,8.64645,8.64645,8.64645,0.360269,0.360269,0.360269,8.64645,0.360269,0,17,3,0,0.125,0.583333,0.708333,7.31161,0.0450363,0.70534,0.773064,2097152
moe500,expert,algstack,8,1,24,3,0,9.85472,9.85472,9.85472,0.410613,0.410613,0.410613,9.85472,0.410613,0,14,2,0,0.0833333,0.5,0.583333,7.64869,0.0276794,0.697215,0.747568,2097152
moe500,expert,algstack,9,1,24,3,0,9.17014,9.17014,9.17014,0.382089,0.382089,0.382089,9.17014,0.382089,0,16,6,0,0.25,0.416667,0.666667,7.77608,0.0414047,0.759729,0.737672,2097152
moe500,expert,algstack,10,1,24,3,0,9.48726,9.48726,9.48726,0.395303,0.395303,0.395303,9.48726,0.395303,0,14,7,0,0.291667,0.291667,0.583333,7.86855,0.0147896,0.66949,0.674977,2097152
moe500,expert,algstack,11,1,24,3,0,12.9916,12.9916,12.9916,0.541316,0.541316,0.541316,12.9916,0.541316,0,12,6,0,0.25,0.25,0.5,4.18157,0.0113258,0.807897,0.847241,2097152
moe500,expert,algstack,12,1,24,3,0,12.5564,12.5564,12.5564,0.523182,0.523182,0.523182,12.5564,0.523182,0,13,1,0,0.0416667,0.5,0.541667,6.61995,0.0895424,0.815708,0.763265,2097152
moe500,expert,algstack,13,1,24,3,0,12.664,12.664,12.664,0.527667,0.527667,0.527667,12.664,0.527667,0,14,1,0,0.0416667,0.541667,0.583333,5.41834,0.0781631,0.875642,0.947606,2097152
moe500,expert,algstack,14,1,24,3,0,13.0776,13.0776,13.0776,0.544898,0.544898,0.544898,13.0776,0.544898,0,11,4,0,0.166667,0.291667,0.458333,4.21748,0.0213127,0.90463,0.926459,2097152
moe500,expert,algstack,15,1,24,3,0,9.16842,9.16842,9.16842,0.382018,0.382018,0.382018,9.16842,0.382018,0,16,8,0,0.333333,0.333333,0.666667,6.65881,0.0259171,0.88398,0.925372,2097152
moe500,expert,algstack,16,1,24,3,0,9.68234,9.68234,9.68234,0.403431,0.403431,0.403431,9.68234,0.403431,0,14,9,0,0.375,0.208333,0.583333,6.16444,0.0345306,0.880319,0.94005,2097152
moe500,expert,algstack,17,1,24,3,0,7.90639,7.90639,7.90639,0.329433,0.329433,0.329433,7.90639,0.329433,0,17,8,0,0.333333,0.375,0.708333,7.02355,0.0197792,0.838478,0.921404,2097152
moe500,expert,algstack,18,1,24,3,0,9.18194,9.18194,9.18194,0.382581,0.382581,0.382581,9.18194,0.382581,0,15,5,0,0.208333,0.416667,0.625,7.79133,0.0103416,0.879413,0.893055,2097152
moe500,expert,algstack,19,1,24,3,0,9.57939,9.57939,9.57939,0.399141,0.399141,0.399141,9.57939,0.399141,0,15,6,0,0.25,0.375,0.625,5.9418,0.0407486,0.880576,0.893793,2097152
moe500,expert,algstack,20,1,24,3,0,10.2946,10.2946,10.2946,0.428942,0.428942,0.428942,10.2946,0.428942,0,15,5,0,0.208333,0.416667,0.625,7.37729,0.03722,0.889084,0.892025,2097152
moe500,expert,algstack,21,1,24,3,0,8.42002,8.42002,8.42002,0.350834,0.350834,0.350834,8.42002,0.350834,0,15,8,0,0.333333,0.291667,0.625,7.03651,0.0169792,0.871269,0.895036,2097152
moe500,expert,algstack,22,1,24,3,0,8.02832,8.02832,8.02832,0.334513,0.334513,0.334513,8.02832,0.334513,0,17,10,0,0.416667,0.291667,0.708333,7.43585,0.00327301,0.830867,0.890516,2097152
moe500,expert,algstack,23,1,24,3,0,8.06484,8.06484,8.06484,0.336035,0.336035,0.336035,8.06484,0.336035,0,17,11,0,0.458333,0.25,0.708333,6.21568,0.00549316,0.840219,0.869348,2097152
moe500,expert,fw2de,0,1,24,3,0,7.34845,7.34845,7.34845,0.306185,0.306185,0.306185,7.34845,0.306185,2,14,9,0.0833333,0.375,0.208333,0.666667,6.94253,0,0.799286,0.708568,2097152
moe500,expert,fw2de,1,1,24,3,0,19.2518,19.2518,19.2518,0.802159,0.802159,0.802159,19.2518,0.802159,0,6,1,0,0.0416667,0.208333,0.25,2.79295,0.0939713,0.832381,0.853384,2097152
moe500,expert,fw2de,2,1,24,3,0,20.1116,20.1116,20.1116,0.837983,0.837983,0.837983,20.1116,0.837983,0,5,1,0,0.0416667,0.166667,0.208333,2.34499,0.0796432,0.906352,0.916902,2097152
moe500,expert,fw2de,3,1,24,3,0,20.2773,20.2773,20.2773,0.844889,0.844889,0.844889,20.2773,0.844889,0,5,1,0,0.0416667,0.166667,0.208333,2.31995,0.0944443,0.848369,0.899188,2097152
moe500,expert,fw2de,4,1,24,3,0,22.1782,22.1782,22.1782,0.924092,0.924092,0.924092,22.1782,0.924092,0,1,0,0,0,0.0416667,0.0416667,2.12603,0.479183,0.894953,0.909437,2097152
moe500,expert,fw2de,5,1,24,3,0,21.6992,21.6992,21.6992,0.904132,0.904132,0.904132,21.6992,0.904132,0,3,0,0,0,0.125,0.125,1.92861,0.433491,0.913394,0.906879,2097152
moe500,expert,fw2de,6,1,24,3,0,9.2534,9.2534,9.2534,0.385558,0.385558,0.385558,9.2534,0.385558,0,16,5,0,0.208333,0.458333,0.666667,7.10705,0.00501633,0.717309,0.7909,2097152
moe500,expert,fw2de,7,1,24,3,0,18.1899,18.1899,18.1899,0.757913,0.757913,0.757913,18.1899,0.757913,0,7,1,0,0.0416667,0.25,0.291667,2.8055,0.077095,0.805428,0.835615,2097152
moe500,expert,fw2de,8,1,24,3,0,13.366,13.366,13.366,0.556915,0.556915,0.556915,13.366,0.556915,0,14,0,0,0,0.583333,0.583333,5.50551,0.108055,0.778022,0.814591,2097152
moe500,expert,fw2de,9,1,24,3,0,10.8682,10.8682,10.8682,0.45284,0.45284,0.45284,10.8682,0.45284,0,12,5,0,0.208333,0.291667,0.5,5.35449,0.0432358,0.817946,0.852782,2097152
moe500,expert,fw2de,10,1,24,3,0,13.7931,13.7931,13.7931,0.574712,0.574712,0.574712,13.7931,0.574712,0,12,2,0,0.0833333,0.416667,0.5,4.9334,0.017334,0.841831,0.865179,2097152
moe500,expert,fw2de,11,1,24,3,0,13.5584,13.5584,13.5584,0.564932,0.564932,0.564932,13.5584,0.564932,0,9,2,0,0.0833333,0.291667,0.375,5.88456,0.00643921,0.725721,0.748086,2097152
moe500,expert,fw2de,12,1,24,3,0,18.9962,18.9962,18.9962,0.791507,0.791507,0.791507,18.9962,0.791507,0,5,0,0,0,0.208333,0.208333,4.21606,0.227348,0.821054,0.721581,2097152
moe500,expert,fw2de,13,1,24,3,0,17.8488,17.8488,17.8488,0.743699,0.743699,0.743699,17.8488,0.743699,0,7,0,0,0,0.291667,0.291667,3.44346,0.159569,0.88287,0.931803,2097152
moe500,expert,fw2de,14,1,24,3,0,18.0091,18.0091,18.0091,0.750378,0.750378,0.750378,18.0091,0.750378,0,7,0,0,0,0.291667,0.291667,3.51049,0.173698,0.906902,0.946665,2097152
moe500,expert,fw2de,15,1,24,3,0,14.2535,14.2535,14.2535,0.593895,0.593895,0.593895,14.2535,0.593895,0,8,0,0,0,0.333333,0.333333,6.89408,0.160675,0.910804,0.921268,2097152
moe500,expert,fw2de,16,1,24,3,0,17.3358,17.3358,17.3358,0.722324,0.722324,0.722324,17.3358,0.722324,0,8,0,0,0,0.333333,0.333333,3.65436,0.16819,0.887576,0.909722,2097152
moe500,expert,fw2de,17,1,24,3,0,11.8116,11.8116,11.8116,0.49215,0.49215,0.49215,11.8116,0.49215,0,14,4,0,0.166667,0.416667,0.583333,6.86312,0.0231972,0.863574,0.937236,2097152
moe500,expert,fw2de,18,1,24,3,0,12.2967,12.2967,12.2967,0.512364,0.512364,0.512364,12.2967,0.512364,0,14,4,0,0.166667,0.416667,0.583333,4.95731,0.0366096,0.868239,0.926039,2097152
moe500,expert,fw2de,19,1,24,3,0,11.9674,11.9674,11.9674,0.498643,0.498643,0.498643,11.9674,0.498643,0,13,0,0,0,0.541667,0.541667,7.89581,0.128387,0.524718,0.461493,2097152
moe500,expert,fw2de,20,1,24,3,0,10.6242,10.6242,10.6242,0.442676,0.442676,0.442676,10.6242,0.442676,0,16,3,0,0.125,0.541667,0.666667,7.34576,0.0247803,0.809025,0.797969,2097152
moe500,expert,fw2de,21,1,24,3,0,9.13878,9.13878,9.13878,0.380783,0.380783,0.380783,9.13878,0.380783,0,16,7,0,0.291667,0.375,0.666667,6.44278,0.00204468,0.797497,0.827486,2097152
moe500,expert,fw2de,22,1,24,3,0,8.42392,8.42392,8.42392,0.350997,0.350997,0.350997,8.42392,0.350997,0,16,9,0,0.375,0.291667,0.666667,6.48434,0.00393295,0.821262,0.886976,2097152
moe500,expert,fw2de,23,1,24,3,0,8.57394,8.57394,8.57394,0.357247,0.357247,0.357247,8.57394,0.357247,0,17,11,0,0.458333,0.25,0.708333,5.36462,0.00543976,0.849281,0.833633,2097152

